On the dice loss gradient and the ways to mimic it

In the past few years, in the context of fully-supervised semantic segmentation, several losses -- such as cross-entropy and dice -- have emerged as de facto standards to supervise neural networks. The Dice loss is an interesting case, as it comes from the relaxation of the popular Dice coefficient; one of the main evaluation metric in medical imaging applications. In this paper, we first study theoretically the gradient of the dice loss, showing that concretely it is a weighted negative of the ground truth, with a very small dynamic range. This enables us, in the second part of this paper, to mimic the supervision of the dice loss, through a simple element-wise multiplication of the network output with a negative of the ground truth. This rather surprising result sheds light on the practical supervision performed by the dice loss during gradient descent. This can help the practitioner to understand and interpret results while guiding researchers when designing new losses.

==> constrained_cnn-221209-592be6a-huehuecoyotl-acdc_ipmi/val_3d_dsc.csv <==
epoch,ce-mean,ce-1,ce-2,ce-3,dice-mean,dice-1,dice-2,dice-3,rn-mean,rn-1,rn-2,rn-3,rn_tricktransform-mean,rn_tricktransform-1,rn_tricktransform-2,rn_tricktransform-3,ce_sgd-mean,ce_sgd-1,ce_sgd-2,ce_sgd-3,dice_sgd-mean,dice_sgd-1,dice_sgd-2,dice_sgd-3,rn_sgd-mean,rn_sgd-1,rn_sgd-2,rn_sgd-3,rn_tricktransform_sgd-mean,rn_tricktransform_sgd-1,rn_tricktransform_sgd-2,rn_tricktransform_sgd-3,rn_tricktransform_sgd01-mean,rn_tricktransform_sgd01-1,rn_tricktransform_sgd01-2,rn_tricktransform_sgd01-3,rn_tricktransform_sgd10-mean,rn_tricktransform_sgd10-1,rn_tricktransform_sgd10-2,rn_tricktransform_sgd10-3,rn_acdctransform_sgd-mean,rn_acdctransform_sgd-1,rn_acdctransform_sgd-2,rn_acdctransform_sgd-3,rn_dicetransform_sgd-mean,rn_dicetransform_sgd-1,rn_dicetransform_sgd-2,rn_dicetransform_sgd-3
0,0.2666,0.0065,0.2429,0.5503,0.4426,0.0867,0.4918,0.7494,0.0544,0.0094,0.0014,0.1525,0.0397,0.1170,0.0021,0.0001,0.0000,0.0000,0.0000,0.0000,0.0794,0.0486,0.0482,0.1415,0.0032,0.0000,0.0000,0.0097,0.0636,0.0577,0.0102,0.1228,0.0252,0.0299,0.0244,0.0212,0.0091,0.0009,0.0000,0.0263,0.0278,0.0220,0.0298,0.0317,0.0000,0.0000,0.0000,0.0000
1,0.3511,0.0006,0.4100,0.6428,0.5830,0.2404,0.6603,0.8482,0.0897,0.0069,0.0024,0.2600,0.0384,0.1153,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.1402,0.0749,0.0908,0.2548,0.0399,0.0000,0.0000,0.1196,0.0810,0.0734,0.0063,0.1632,0.0245,0.0351,0.0215,0.0169,0.0258,0.0008,0.0003,0.0763,0.0284,0.0217,0.0302,0.0331,0.0000,0.0000,0.0000,0.0000
2,0.4127,0.0398,0.5646,0.6337,0.5628,0.1634,0.6739,0.8511,0.1427,0.0038,0.0439,0.3802,0.0559,0.1672,0.0004,0.0000,0.0000,0.0000,0.0000,0.0000,0.3155,0.1480,0.2174,0.5811,0.1387,0.0000,0.0000,0.4161,0.0803,0.0506,0.0027,0.1874,0.0254,0.0388,0.0201,0.0174,0.0274,0.0003,0.0001,0.0818,0.0291,0.0221,0.0311,0.0340,0.0000,0.0000,0.0000,0.0000
3,0.5304,0.2591,0.6246,0.7075,0.6139,0.3593,0.6595,0.8230,0.3705,0.0191,0.4938,0.5987,0.0926,0.2654,0.0123,0.0001,0.0000,0.0000,0.0000,0.0000,0.5206,0.2991,0.5195,0.7432,0.2224,0.0000,0.0000,0.6672,0.0804,0.0304,0.0039,0.2070,0.0267,0.0404,0.0198,0.0200,0.0345,0.0002,0.0002,0.1032,0.0301,0.0207,0.0320,0.0376,0.0000,0.0000,0.0000,0.0000
4,0.6931,0.6032,0.6556,0.8206,0.6551,0.4047,0.6981,0.8624,0.4636,0.0961,0.5700,0.7247,0.1184,0.2968,0.0583,0.0000,0.0000,0.0000,0.0000,0.0000,0.4029,0.1127,0.4805,0.6154,0.1426,0.0000,0.0000,0.4277,0.0584,0.0079,0.0005,0.1669,0.0282,0.0409,0.0196,0.0241,0.0408,0.0001,0.0002,0.1219,0.0312,0.0209,0.0327,0.0400,0.0000,0.0000,0.0000,0.0000
5,0.7090,0.6460,0.6713,0.8098,0.6774,0.5176,0.6704,0.8443,0.5239,0.2284,0.6021,0.7412,0.2338,0.3621,0.3393,0.0000,0.0000,0.0000,0.0000,0.0000,0.6066,0.5219,0.5791,0.7188,0.2528,0.0000,0.0000,0.7583,0.0633,0.0069,0.0008,0.1824,0.0301,0.0409,0.0224,0.0270,0.0195,0.0000,0.0001,0.0583,0.0328,0.0212,0.0336,0.0437,0.0000,0.0000,0.0000,0.0000
6,0.7227,0.6561,0.6620,0.8500,0.7201,0.5772,0.7086,0.8745,0.5683,0.4181,0.5643,0.7224,0.5956,0.5276,0.5616,0.6975,0.0000,0.0000,0.0000,0.0000,0.5891,0.3765,0.6111,0.7799,0.3698,0.0000,0.3461,0.7632,0.0709,0.0066,0.0010,0.2049,0.0312,0.0424,0.0213,0.0299,0.0137,0.0000,0.0000,0.0411,0.0349,0.0221,0.0346,0.0481,0.0000,0.0000,0.0000,0.0000
7,0.7463,0.6799,0.6985,0.8606,0.7324,0.6045,0.7186,0.8742,0.6690,0.5473,0.6341,0.8257,0.6800,0.6000,0.6297,0.8102,0.0000,0.0000,0.0000,0.0000,0.4595,0.3654,0.4814,0.5318,0.4011,0.0000,0.4058,0.7974,0.0476,0.0025,0.0003,0.1399,0.0323,0.0434,0.0227,0.0308,0.0249,0.0000,0.0000,0.0747,0.0374,0.0239,0.0360,0.0523,0.0000,0.0000,0.0000,0.0000
8,0.7484,0.7016,0.6767,0.8670,0.3891,0.0835,0.5072,0.5768,0.6396,0.4712,0.6191,0.8286,0.7069,0.6350,0.6518,0.8338,0.0000,0.0000,0.0000,0.0000,0.6113,0.5118,0.5726,0.7496,0.3600,0.0000,0.3943,0.6856,0.0590,0.0032,0.0007,0.1730,0.0323,0.0436,0.0211,0.0322,0.0347,0.0000,0.0000,0.1040,0.0402,0.0251,0.0372,0.0585,0.0000,0.0000,0.0000,0.0000
9,0.6888,0.6127,0.6222,0.8315,0.6908,0.4891,0.7197,0.8635,0.6432,0.5567,0.5276,0.8453,0.6874,0.6284,0.6349,0.7988,0.1224,0.0000,0.0000,0.3672,0.6796,0.6060,0.6344,0.7983,0.4405,0.0000,0.5201,0.8015,0.0656,0.0033,0.0008,0.1927,0.0327,0.0454,0.0202,0.0324,0.0187,0.0000,0.0000,0.0560,0.0420,0.0248,0.0370,0.0643,0.0000,0.0000,0.0000,0.0000
10,0.7548,0.7120,0.6974,0.8550,0.7244,0.5629,0.7337,0.8766,0.6017,0.4770,0.5678,0.7604,0.7052,0.6394,0.6398,0.8364,0.2108,0.0002,0.0000,0.6322,0.6836,0.5717,0.6602,0.8189,0.4786,0.0000,0.6203,0.8154,0.0666,0.0023,0.0004,0.1971,0.0329,0.0460,0.0197,0.0330,0.0164,0.0000,0.0000,0.0491,0.0450,0.0272,0.0383,0.0695,0.0000,0.0000,0.0000,0.0000
11,0.7601,0.7060,0.6914,0.8829,0.7544,0.6404,0.7372,0.8856,0.6339,0.4190,0.6211,0.8615,0.7574,0.7484,0.6658,0.8579,0.2432,0.1106,0.0043,0.6148,0.7140,0.6206,0.6651,0.8564,0.4710,0.0000,0.6020,0.8108,0.0560,0.0014,0.0003,0.1663,0.0335,0.0470,0.0208,0.0328,0.0182,0.0000,0.0000,0.0547,0.0469,0.0279,0.0381,0.0748,0.0000,0.0000,0.0000,0.0000
12,0.7383,0.6573,0.7001,0.8576,0.7783,0.7016,0.7435,0.8897,0.7186,0.6346,0.6498,0.8713,0.7566,0.7088,0.6907,0.8703,0.3443,0.1734,0.2221,0.6375,0.6924,0.5764,0.6582,0.8426,0.4799,0.0000,0.6204,0.8191,0.0591,0.0011,0.0002,0.1761,0.0336,0.0478,0.0214,0.0317,0.0275,0.0000,0.0000,0.0826,0.0487,0.0301,0.0387,0.0774,0.0000,0.0000,0.0000,0.0000
13,0.7781,0.7318,0.7149,0.8876,0.7479,0.6032,0.7478,0.8927,0.7496,0.6549,0.7093,0.8848,0.7664,0.7281,0.7058,0.8653,0.4031,0.2094,0.3632,0.6367,0.7266,0.6605,0.6682,0.8512,0.4783,0.0000,0.6290,0.8058,0.0538,0.0009,0.0001,0.1604,0.0343,0.0500,0.0200,0.0329,0.0299,0.0000,0.0000,0.0898,0.0511,0.0316,0.0388,0.0828,0.0000,0.0000,0.0000,0.0000
14,0.7767,0.7322,0.7189,0.8791,0.7343,0.6723,0.6773,0.8533,0.7544,0.6655,0.7166,0.8811,0.7458,0.6824,0.6897,0.8653,0.4472,0.2265,0.4524,0.6626,0.7067,0.6318,0.6245,0.8637,0.4817,0.0000,0.6252,0.8199,0.0405,0.0006,0.0000,0.1208,0.0336,0.0488,0.0196,0.0325,0.0190,0.0000,0.0000,0.0569,0.0513,0.0306,0.0378,0.0853,0.0000,0.0000,0.0000,0.0000
15,0.7787,0.7232,0.7315,0.8814,0.7793,0.6938,0.7509,0.8931,0.7434,0.6434,0.7029,0.8840,0.7425,0.6882,0.6886,0.8508,0.4527,0.2226,0.4636,0.6719,0.7464,0.6917,0.6819,0.8657,0.4852,0.0000,0.6345,0.8212,0.0519,0.0007,0.0000,0.1551,0.0345,0.0516,0.0179,0.0340,0.0583,0.0000,0.0000,0.1750,0.0524,0.0319,0.0384,0.0870,0.0000,0.0000,0.0000,0.0000
16,0.7555,0.7032,0.7021,0.8613,0.7726,0.6653,0.7590,0.8933,0.7713,0.6948,0.7403,0.8789,0.7758,0.7132,0.7294,0.8849,0.4881,0.2485,0.5077,0.7081,0.6859,0.5797,0.6233,0.8547,0.4542,0.0000,0.5836,0.7791,0.0973,0.0015,0.0007,0.2896,0.0350,0.0529,0.0180,0.0340,0.1029,0.0000,0.0000,0.3088,0.0546,0.0337,0.0388,0.0914,0.0000,0.0000,0.0000,0.0000
17,0.7908,0.7467,0.7340,0.8916,0.7861,0.7200,0.7504,0.8879,0.7304,0.6654,0.6898,0.8362,0.7486,0.6652,0.6975,0.8831,0.5107,0.3166,0.5174,0.6982,0.7386,0.6435,0.7054,0.8667,0.4978,0.0000,0.6546,0.8387,0.0864,0.0005,0.0002,0.2584,0.0371,0.0569,0.0197,0.0347,0.1138,0.0000,0.0000,0.3413,0.0546,0.0328,0.0381,0.0929,0.0000,0.0000,0.0000,0.0000
18,0.7744,0.7221,0.7160,0.8852,0.7805,0.7021,0.7522,0.8871,0.7578,0.6895,0.7139,0.8699,0.7660,0.7181,0.7098,0.8700,0.5630,0.3837,0.5778,0.7276,0.7375,0.6536,0.6875,0.8713,0.4876,0.0000,0.6308,0.8319,0.1007,0.0006,0.0003,0.3012,0.0362,0.0561,0.0171,0.0353,0.1657,0.0000,0.0000,0.4971,0.0565,0.0358,0.0383,0.0953,0.0000,0.0000,0.0000,0.0000
19,0.7665,0.6931,0.7305,0.8759,0.7586,0.6588,0.7262,0.8909,0.7811,0.7446,0.7211,0.8776,0.6962,0.6535,0.6095,0.8257,0.5391,0.3575,0.5413,0.7187,0.7566,0.6894,0.7090,0.8714,0.4735,0.0000,0.6061,0.8143,0.0947,0.0004,0.0002,0.2836,0.0374,0.0583,0.0176,0.0362,0.2014,0.0000,0.0000,0.6041,0.0556,0.0325,0.0368,0.0975,0.0000,0.0000,0.0000,0.0000
20,0.7965,0.7642,0.7422,0.8830,0.7659,0.6683,0.7374,0.8919,0.6757,0.5457,0.6593,0.8219,0.7352,0.7148,0.6532,0.8377,0.6007,0.4512,0.5957,0.7551,0.7563,0.6749,0.7154,0.8787,0.5027,0.0000,0.6736,0.8346,0.0981,0.0009,0.0010,0.2924,0.0368,0.0590,0.0148,0.0367,0.2216,0.0000,0.0000,0.6649,0.0580,0.0340,0.0380,0.1019,0.0000,0.0000,0.0000,0.0000
21,0.8080,0.7703,0.7548,0.8988,0.7644,0.6830,0.7275,0.8827,0.7721,0.6974,0.7183,0.9004,0.7978,0.7783,0.7316,0.8834,0.5974,0.4363,0.5920,0.7640,0.7212,0.6399,0.6891,0.8344,0.4825,0.0000,0.6422,0.8053,0.1035,0.0004,0.0007,0.3093,0.0379,0.0611,0.0145,0.0381,0.2412,0.0000,0.0000,0.7235,0.0584,0.0359,0.0373,0.1021,0.0000,0.0000,0.0000,0.0000
22,0.7915,0.7316,0.7380,0.9049,0.8041,0.7393,0.7692,0.9038,0.7429,0.6707,0.6920,0.8659,0.7753,0.7345,0.7106,0.8810,0.5998,0.4425,0.5912,0.7657,0.7560,0.6842,0.7084,0.8754,0.4971,0.0000,0.6582,0.8331,0.1136,0.0002,0.0002,0.3405,0.0341,0.0553,0.0105,0.0364,0.2162,0.0000,0.0000,0.6486,0.0576,0.0344,0.0351,0.1034,0.0000,0.0000,0.0000,0.0000
23,0.8069,0.7684,0.7491,0.9031,0.7766,0.6720,0.7587,0.8990,0.7321,0.6054,0.7174,0.8735,0.7941,0.7432,0.7509,0.8882,0.6153,0.4779,0.5825,0.7856,0.7535,0.6808,0.7020,0.8778,0.4871,0.0000,0.6403,0.8209,0.1128,0.0001,0.0002,0.3379,0.0364,0.0590,0.0117,0.0385,0.2440,0.0000,0.0000,0.7321,0.0599,0.0381,0.0363,0.1055,0.0000,0.0000,0.0000,0.0000
24,0.7687,0.7081,0.7040,0.8939,0.7930,0.7234,0.7612,0.8945,0.7887,0.7191,0.7425,0.9046,0.7675,0.7060,0.7259,0.8705,0.6237,0.4720,0.6169,0.7820,0.7499,0.6561,0.7071,0.8865,0.5114,0.0000,0.6812,0.8530,0.1203,0.0001,0.0006,0.3600,0.0352,0.0570,0.0098,0.0388,0.2251,0.0000,0.0000,0.6752,0.0592,0.0370,0.0349,0.1058,0.0000,0.0000,0.0000,0.0000
25,0.8002,0.7533,0.7486,0.8986,0.8009,0.7443,0.7584,0.8999,0.8129,0.7831,0.7512,0.9045,0.8081,0.7743,0.7581,0.8919,0.6354,0.4949,0.6214,0.7899,0.7437,0.6561,0.6967,0.8782,0.5139,0.0000,0.6862,0.8556,0.1108,0.0000,0.0001,0.3322,0.0345,0.0564,0.0079,0.0391,0.2346,0.0000,0.0000,0.7038,0.0591,0.0365,0.0342,0.1066,0.0000,0.0000,0.0000,0.0000
26,0.7998,0.7504,0.7546,0.8945,0.8088,0.7503,0.7741,0.9020,0.7942,0.7613,0.7250,0.8964,0.8095,0.7689,0.7640,0.8955,0.5855,0.4325,0.5775,0.7466,0.7646,0.6899,0.7199,0.8842,0.5114,0.0000,0.6795,0.8547,0.1232,0.0001,0.0003,0.3691,0.0345,0.0564,0.0077,0.0394,0.1841,0.0000,0.0000,0.5522,0.0601,0.0369,0.0346,0.1088,0.0000,0.0000,0.0000,0.0000
27,0.8046,0.7672,0.7450,0.9015,0.7887,0.7283,0.7442,0.8935,0.7996,0.7489,0.7554,0.8947,0.7444,0.6622,0.7411,0.8299,0.6265,0.4952,0.6188,0.7654,0.7537,0.6512,0.7249,0.8850,0.5041,0.0000,0.6704,0.8419,0.1328,0.0000,0.0003,0.3980,0.0399,0.0643,0.0110,0.0444,0.2532,0.0000,0.0000,0.7595,0.0589,0.0360,0.0333,0.1075,0.0000,0.0000,0.0000,0.0000
28,0.8075,0.7645,0.7530,0.9051,0.8083,0.7427,0.7742,0.9081,0.7475,0.7260,0.6823,0.8342,0.7978,0.7480,0.7506,0.8947,0.6393,0.4966,0.6201,0.8012,0.7640,0.6802,0.7247,0.8871,0.4960,0.0000,0.6559,0.8322,0.1356,0.0000,0.0002,0.4065,0.0366,0.0596,0.0070,0.0433,0.2544,0.0000,0.0000,0.7633,0.0629,0.0417,0.0352,0.1120,0.0000,0.0000,0.0000,0.0000
29,0.7864,0.7326,0.7339,0.8928,0.8109,0.7437,0.7834,0.9056,0.7924,0.7221,0.7516,0.9036,0.8107,0.7557,0.7716,0.9048,0.5886,0.4286,0.5983,0.7388,0.7596,0.6746,0.7210,0.8831,0.5093,0.0000,0.6765,0.8515,0.1365,0.0000,0.0001,0.4093,0.0401,0.0638,0.0098,0.0467,0.2323,0.0000,0.0000,0.6968,0.0615,0.0396,0.0345,0.1105,0.0000,0.0000,0.0000,0.0000
30,0.8024,0.7649,0.7362,0.9061,0.8051,0.7379,0.7710,0.9063,0.7665,0.7237,0.7086,0.8672,0.8056,0.7705,0.7449,0.9013,0.6421,0.5060,0.6174,0.8029,0.7565,0.6653,0.7226,0.8814,0.5090,0.0000,0.6739,0.8531,0.1315,0.0000,0.0002,0.3941,0.0388,0.0621,0.0075,0.0468,0.2565,0.0000,0.0000,0.7694,0.0631,0.0413,0.0348,0.1132,0.0000,0.0000,0.0000,0.0000
31,0.7933,0.7415,0.7411,0.8973,0.7929,0.7157,0.7579,0.9052,0.8087,0.7585,0.7610,0.9064,0.8081,0.7723,0.7534,0.8986,0.6726,0.5502,0.6466,0.8211,0.7833,0.7070,0.7433,0.8996,0.5206,0.0000,0.7090,0.8529,0.1376,0.0000,0.0001,0.4128,0.0378,0.0592,0.0058,0.0485,0.2437,0.0000,0.0000,0.7310,0.0647,0.0431,0.0363,0.1147,0.0000,0.0000,0.0000,0.0000
32,0.8032,0.7459,0.7634,0.9004,0.8088,0.7401,0.7776,0.9087,0.7875,0.7241,0.7415,0.8968,0.8113,0.7792,0.7504,0.9043,0.5750,0.4130,0.5828,0.7291,0.7785,0.7020,0.7405,0.8930,0.5182,0.0000,0.6995,0.8552,0.1132,0.0000,0.0001,0.3394,0.0378,0.0572,0.0052,0.0511,0.2489,0.0000,0.0018,0.7449,0.0661,0.0434,0.0373,0.1177,0.0000,0.0000,0.0000,0.0000
33,0.8027,0.7576,0.7473,0.9033,0.7749,0.7020,0.7246,0.8982,0.8152,0.7868,0.7545,0.9043,0.8275,0.8115,0.7755,0.8955,0.6635,0.5462,0.6373,0.8070,0.7666,0.6942,0.7173,0.8884,0.5156,0.0007,0.7001,0.8460,0.1383,0.0000,0.0000,0.4148,0.0300,0.0443,0.0017,0.0439,0.2936,0.0000,0.1469,0.7338,0.0668,0.0438,0.0371,0.1195,0.0000,0.0000,0.0000,0.0000
34,0.7990,0.7605,0.7379,0.8985,0.8069,0.7438,0.7685,0.9085,0.8156,0.7687,0.7752,0.9027,0.7984,0.7458,0.7473,0.9022,0.6789,0.5530,0.6534,0.8303,0.7233,0.6278,0.6799,0.8623,0.6609,0.4944,0.6624,0.8261,0.1390,0.0000,0.0000,0.4170,0.0344,0.0501,0.0029,0.0503,0.3167,0.0000,0.3622,0.5881,0.0703,0.0465,0.0399,0.1246,0.0000,0.0000,0.0000,0.0000
35,0.8031,0.7649,0.7479,0.8965,0.8026,0.7370,0.7585,0.9124,0.7916,0.7226,0.7528,0.8993,0.7979,0.7742,0.7354,0.8841,0.6479,0.5147,0.6250,0.8040,0.7489,0.6907,0.7035,0.8526,0.7350,0.6542,0.6992,0.8516,0.1409,0.0000,0.0000,0.4226,0.0394,0.0594,0.0039,0.0549,0.4484,0.0000,0.5653,0.7798,0.0713,0.0483,0.0393,0.1264,0.0000,0.0000,0.0000,0.0000
36,0.8010,0.7487,0.7505,0.9038,0.8132,0.7408,0.7879,0.9111,0.8106,0.7607,0.7598,0.9111,0.7903,0.7056,0.7563,0.9091,0.6731,0.5467,0.6523,0.8204,0.7867,0.7220,0.7450,0.8931,0.7240,0.6356,0.6941,0.8424,0.1474,0.0000,0.0000,0.4420,0.0372,0.0537,0.0030,0.0549,0.4546,0.0000,0.5646,0.7993,0.0710,0.0461,0.0393,0.1276,0.0000,0.0000,0.0000,0.0000
37,0.8113,0.7586,0.7695,0.9057,0.8047,0.7338,0.7672,0.9132,0.8145,0.7579,0.7735,0.9120,0.8185,0.7663,0.7764,0.9127,0.6991,0.5842,0.6711,0.8421,0.7815,0.7058,0.7408,0.8980,0.6610,0.5420,0.6552,0.7858,0.1474,0.0000,0.0001,0.4420,0.0363,0.0498,0.0025,0.0565,0.4616,0.0000,0.5906,0.7943,0.0711,0.0462,0.0376,0.1294,0.0000,0.0000,0.0000,0.0000
38,0.8099,0.7612,0.7599,0.9085,0.7981,0.7255,0.7656,0.9032,0.8066,0.7596,0.7535,0.9066,0.7861,0.7196,0.7357,0.9029,0.7022,0.5974,0.6659,0.8434,0.7880,0.7192,0.7467,0.8982,0.7235,0.6074,0.6965,0.8666,0.1500,0.0000,0.0001,0.4500,0.0399,0.0550,0.0028,0.0619,0.4490,0.0000,0.5659,0.7812,0.0729,0.0471,0.0388,0.1326,0.0000,0.0000,0.0000,0.0000
39,0.7776,0.7171,0.7307,0.8848,0.8118,0.7518,0.7718,0.9117,0.8196,0.7781,0.7716,0.9090,0.8287,0.8138,0.7772,0.8949,0.6759,0.5574,0.6467,0.8235,0.7672,0.7324,0.7119,0.8574,0.7528,0.6916,0.7037,0.8631,0.1546,0.0000,0.0001,0.4636,0.0379,0.0509,0.0025,0.0604,0.4843,0.0000,0.6267,0.8264,0.0772,0.0497,0.0406,0.1412,0.0000,0.0000,0.0000,0.0000
40,0.8021,0.7394,0.7669,0.8999,0.8063,0.7322,0.7757,0.9110,0.8337,0.7941,0.7834,0.9236,0.8031,0.7346,0.7682,0.9066,0.6812,0.5774,0.6453,0.8208,0.7806,0.6956,0.7454,0.9008,0.7580,0.6816,0.7203,0.8720,0.1563,0.0000,0.0001,0.4687,0.0295,0.0375,0.0003,0.0508,0.4811,0.0000,0.6434,0.7999,0.0792,0.0517,0.0407,0.1451,0.0000,0.0000,0.0000,0.0000
41,0.8036,0.7428,0.7662,0.9017,0.8125,0.7449,0.7827,0.9100,0.8034,0.7415,0.7687,0.9000,0.7929,0.7701,0.7147,0.8940,0.6287,0.4741,0.6182,0.7939,0.7834,0.7097,0.7421,0.8985,0.7473,0.6698,0.7163,0.8558,0.1576,0.0000,0.0000,0.4728,0.0379,0.0485,0.0020,0.0632,0.4772,0.0000,0.6057,0.8259,0.0766,0.0492,0.0368,0.1438,0.0000,0.0000,0.0000,0.0000
42,0.8118,0.7657,0.7675,0.9023,0.8228,0.7582,0.7952,0.9152,0.7967,0.7609,0.7430,0.8861,0.8293,0.8058,0.7734,0.9087,0.7048,0.5981,0.6775,0.8389,0.7791,0.7126,0.7351,0.8898,0.7873,0.7541,0.7246,0.8831,0.1498,0.0000,0.0000,0.4492,0.0345,0.0415,0.0010,0.0610,0.4785,0.0000,0.6172,0.8182,0.0839,0.0560,0.0397,0.1559,0.0000,0.0000,0.0000,0.0000
43,0.8032,0.7612,0.7458,0.9025,0.8140,0.7470,0.7847,0.9103,0.8389,0.8014,0.7937,0.9217,0.8021,0.7549,0.7537,0.8977,0.6822,0.5679,0.6519,0.8268,0.7822,0.7011,0.7490,0.8964,0.7631,0.7007,0.7134,0.8752,0.1544,0.0000,0.0000,0.4632,0.0413,0.0492,0.0022,0.0724,0.4811,0.0000,0.6207,0.8226,0.0824,0.0527,0.0375,0.1570,0.0000,0.0000,0.0000,0.0000
44,0.8148,0.7650,0.7720,0.9075,0.8054,0.7466,0.7672,0.9023,0.8313,0.7953,0.7765,0.9222,0.7966,0.7526,0.7482,0.8890,0.7040,0.6018,0.6751,0.8350,0.7704,0.6721,0.7420,0.8972,0.7310,0.6311,0.6951,0.8668,0.1531,0.0000,0.0000,0.4593,0.0347,0.0390,0.0006,0.0647,0.4934,0.0000,0.6389,0.8413,0.0935,0.0648,0.0424,0.1733,0.0000,0.0000,0.0000,0.0000
45,0.8093,0.7620,0.7629,0.9029,0.8232,0.7666,0.7890,0.9141,0.8319,0.7759,0.7955,0.9242,0.8275,0.7975,0.7771,0.9080,0.6953,0.5838,0.6661,0.8360,0.7983,0.7300,0.7593,0.9057,0.7578,0.7065,0.7207,0.8461,0.1613,0.0000,0.0001,0.4837,0.0438,0.0487,0.0021,0.0806,0.4984,0.0000,0.6543,0.8408,0.0898,0.0607,0.0383,0.1705,0.0000,0.0000,0.0000,0.0000
46,0.8053,0.7645,0.7557,0.8958,0.8113,0.7485,0.7824,0.9031,0.8008,0.7424,0.7774,0.8825,0.7967,0.7364,0.7660,0.8878,0.7151,0.6128,0.6875,0.8451,0.7908,0.7157,0.7569,0.9000,0.7563,0.6856,0.7016,0.8818,0.1445,0.0000,0.0001,0.4333,0.0411,0.0444,0.0012,0.0776,0.5003,0.0000,0.6613,0.8397,0.0927,0.0601,0.0379,0.1799,0.0000,0.0000,0.0000,0.0000
47,0.8090,0.7649,0.7597,0.9023,0.8238,0.7626,0.7939,0.9149,0.8189,0.7739,0.7718,0.9110,0.7926,0.7440,0.7263,0.9076,0.6993,0.5802,0.6802,0.8374,0.7947,0.7339,0.7482,0.9020,0.7775,0.7134,0.7386,0.8805,0.1647,0.0000,0.0000,0.4939,0.0409,0.0421,0.0011,0.0795,0.5032,0.0000,0.6649,0.8448,0.0989,0.0659,0.0407,0.1900,0.0000,0.0000,0.0000,0.0000
48,0.8034,0.7577,0.7539,0.8986,0.8200,0.7499,0.7930,0.9170,0.8079,0.7529,0.7696,0.9012,0.8240,0.7837,0.7773,0.9109,0.6935,0.5656,0.6736,0.8412,0.7919,0.7225,0.7465,0.9066,0.7687,0.7160,0.7197,0.8703,0.1624,0.0000,0.0001,0.4870,0.0526,0.0546,0.0034,0.0998,0.4961,0.0000,0.6666,0.8218,0.1007,0.0659,0.0406,0.1955,0.0000,0.0000,0.0000,0.0000
49,0.8185,0.7768,0.7739,0.9048,0.8194,0.7573,0.7857,0.9151,0.8072,0.7420,0.7635,0.9163,0.8176,0.7831,0.7634,0.9062,0.7080,0.6109,0.6786,0.8346,0.7650,0.6774,0.7127,0.9049,0.7317,0.6579,0.6954,0.8417,0.1638,0.0000,0.0000,0.4914,0.0473,0.0450,0.0014,0.0955,0.5075,0.0000,0.6715,0.8510,0.1066,0.0669,0.0422,0.2106,0.0000,0.0000,0.0000,0.0000
50,0.8060,0.7541,0.7593,0.9045,0.8200,0.7615,0.7840,0.9147,0.8177,0.7565,0.7734,0.9232,0.8170,0.7649,0.7700,0.9160,0.6922,0.5799,0.6672,0.8295,0.7877,0.7155,0.7437,0.9039,0.7229,0.6019,0.6960,0.8707,0.1664,0.0000,0.0000,0.4990,0.0417,0.0364,0.0005,0.0881,0.5033,0.0000,0.6856,0.8243,0.0995,0.0619,0.0356,0.2009,0.0000,0.0000,0.0000,0.0000
51,0.8167,0.7635,0.7785,0.9082,0.8149,0.7582,0.7748,0.9117,0.7174,0.6576,0.6549,0.8398,0.7866,0.7517,0.7444,0.8638,0.7075,0.6007,0.6688,0.8530,0.7899,0.7179,0.7474,0.9042,0.7860,0.7342,0.7313,0.8925,0.1509,0.0000,0.0000,0.4527,0.0496,0.0419,0.0015,0.1053,0.4802,0.0000,0.6210,0.8197,0.1036,0.0645,0.0382,0.2083,0.0000,0.0000,0.0000,0.0000
52,0.7874,0.7403,0.7399,0.8819,0.8172,0.7577,0.7833,0.9106,0.8241,0.7944,0.7614,0.9165,0.8321,0.8081,0.7727,0.9154,0.7051,0.5883,0.6839,0.8432,0.7932,0.7256,0.7520,0.9018,0.7919,0.7539,0.7308,0.8911,0.1700,0.0000,0.0000,0.5099,0.0424,0.0321,0.0004,0.0945,0.5092,0.0000,0.6768,0.8507,0.1107,0.0702,0.0392,0.2226,0.0000,0.0000,0.0000,0.0000
53,0.8032,0.7630,0.7480,0.8986,0.8109,0.7360,0.7889,0.9080,0.8088,0.7444,0.7612,0.9208,0.8196,0.7834,0.7680,0.9074,0.6710,0.5492,0.6487,0.8152,0.7611,0.6916,0.7104,0.8811,0.7818,0.7299,0.7321,0.8834,0.1754,0.0000,0.0000,0.5262,0.0443,0.0322,0.0004,0.1002,0.5046,0.0000,0.6472,0.8665,0.1074,0.0674,0.0357,0.2192,0.0000,0.0000,0.0000,0.0000
54,0.8278,0.7846,0.7867,0.9122,0.7985,0.7275,0.7608,0.9073,0.8183,0.7788,0.7675,0.9085,0.8300,0.7962,0.7810,0.9128,0.7051,0.5986,0.6797,0.8369,0.7491,0.6627,0.6987,0.8859,0.7836,0.7150,0.7371,0.8987,0.1518,0.0000,0.0000,0.4552,0.0464,0.0318,0.0006,0.1068,0.5130,0.0000,0.6680,0.8709,0.1204,0.0767,0.0434,0.2412,0.0000,0.0000,0.0000,0.0000
55,0.8081,0.7482,0.7693,0.9069,0.8212,0.7505,0.7973,0.9159,0.8175,0.7745,0.7639,0.9143,0.8231,0.7856,0.7695,0.9142,0.6972,0.5888,0.6791,0.8236,0.7906,0.7119,0.7548,0.9050,0.7793,0.7352,0.7098,0.8930,0.0721,0.0000,0.0000,0.2164,0.0521,0.0336,0.0013,0.1213,0.5062,0.0000,0.6610,0.8577,0.1215,0.0742,0.0439,0.2463,0.0000,0.0000,0.0000,0.0000
56,0.8049,0.7630,0.7479,0.9036,0.8167,0.7513,0.7856,0.9131,0.8323,0.7833,0.7924,0.9212,0.8004,0.7298,0.7623,0.9093,0.7211,0.6184,0.6967,0.8482,0.8045,0.7432,0.7654,0.9050,0.8024,0.7788,0.7364,0.8919,0.1441,0.0000,0.0000,0.4322,0.0496,0.0299,0.0007,0.1181,0.5176,0.0000,0.6950,0.8578,0.1323,0.0849,0.0510,0.2611,0.0000,0.0000,0.0000,0.0000
57,0.8138,0.7657,0.7684,0.9072,0.8183,0.7477,0.7932,0.9140,0.8220,0.7974,0.7533,0.9152,0.8344,0.7964,0.7971,0.9097,0.6852,0.5669,0.6646,0.8241,0.7959,0.7244,0.7565,0.9067,0.7697,0.7065,0.7328,0.8698,0.1653,0.0000,0.0000,0.4959,0.0463,0.0244,0.0004,0.1143,0.5105,0.0000,0.6752,0.8564,0.1384,0.0812,0.0533,0.2806,0.0000,0.0000,0.0000,0.0000
58,0.8027,0.7571,0.7553,0.8957,0.8196,0.7566,0.7890,0.9133,0.8165,0.7537,0.7763,0.9195,0.8355,0.8082,0.7876,0.9107,0.7031,0.5894,0.6827,0.8370,0.7396,0.6640,0.6854,0.8696,0.7674,0.7124,0.7286,0.8611,0.1859,0.0000,0.0000,0.5578,0.0564,0.0293,0.0014,0.1386,0.5107,0.0000,0.6817,0.8505,0.1446,0.0874,0.0556,0.2908,0.0000,0.0000,0.0000,0.0000
59,0.8159,0.7598,0.7761,0.9118,0.8136,0.7481,0.7784,0.9142,0.8229,0.7805,0.7727,0.9156,0.8355,0.8056,0.7899,0.9109,0.6883,0.5671,0.6668,0.8310,0.7970,0.7301,0.7613,0.8997,0.7844,0.7336,0.7238,0.8958,0.1872,0.0000,0.0000,0.5615,0.0497,0.0226,0.0006,0.1260,0.5184,0.0000,0.6900,0.8651,0.1434,0.0857,0.0575,0.2869,0.0000,0.0000,0.0000,0.0000
60,0.7979,0.7584,0.7421,0.8932,0.8231,0.7647,0.7878,0.9169,0.8356,0.7944,0.7922,0.9202,0.8274,0.7859,0.7861,0.9103,0.7189,0.6208,0.6913,0.8445,0.8068,0.7372,0.7738,0.9093,0.8042,0.7670,0.7558,0.8897,0.1909,0.0000,0.0001,0.5727,0.0428,0.0162,0.0002,0.1121,0.5071,0.0000,0.6705,0.8507,0.1537,0.0899,0.0630,0.3082,0.0000,0.0000,0.0000,0.0000
61,0.8173,0.7630,0.7780,0.9110,0.8208,0.7615,0.7834,0.9175,0.8356,0.8043,0.7841,0.9184,0.8413,0.8124,0.7956,0.9159,0.7258,0.6266,0.6985,0.8524,0.7994,0.7385,0.7578,0.9020,0.7956,0.7479,0.7558,0.8830,0.1925,0.0000,0.0000,0.5775,0.0462,0.0162,0.0003,0.1220,0.5104,0.0000,0.6703,0.8610,0.1729,0.0979,0.0769,0.3439,0.0000,0.0000,0.0000,0.0000
62,0.8108,0.7602,0.7655,0.9067,0.8102,0.7387,0.7839,0.9079,0.8381,0.8118,0.7873,0.9151,0.8325,0.8026,0.7775,0.9173,0.7214,0.6157,0.6970,0.8514,0.7980,0.7219,0.7672,0.9048,0.8059,0.7721,0.7484,0.8970,0.1896,0.0000,0.0000,0.5687,0.0533,0.0186,0.0007,0.1407,0.5192,0.0000,0.6976,0.8599,0.1698,0.1002,0.0787,0.3307,0.0000,0.0000,0.0000,0.0000
63,0.8203,0.7825,0.7756,0.9028,0.8182,0.7552,0.7825,0.9169,0.8272,0.7763,0.7849,0.9202,0.8272,0.7942,0.7719,0.9157,0.7289,0.6279,0.7004,0.8586,0.7984,0.7249,0.7629,0.9076,0.7999,0.7594,0.7498,0.8906,0.1886,0.0000,0.0000,0.5658,0.0556,0.0185,0.0007,0.1475,0.5232,0.0000,0.7030,0.8665,0.1790,0.1024,0.0865,0.3479,0.0000,0.0000,0.0000,0.0000
64,0.8194,0.7594,0.7853,0.9134,0.8192,0.7636,0.7844,0.9094,0.8411,0.8067,0.7919,0.9246,0.8190,0.7561,0.7901,0.9109,0.7158,0.6256,0.6794,0.8423,0.7618,0.6818,0.7232,0.8805,0.7806,0.7270,0.7327,0.8822,0.2008,0.0000,0.0000,0.6025,0.0601,0.0195,0.0012,0.1596,0.5110,0.0000,0.6938,0.8391,0.1749,0.0977,0.0864,0.3407,0.0000,0.0000,0.0000,0.0000
65,0.8101,0.7540,0.7668,0.9096,0.8255,0.7673,0.7955,0.9138,0.8396,0.8018,0.7952,0.9219,0.8286,0.7889,0.7813,0.9157,0.7222,0.6131,0.6978,0.8556,0.7876,0.7094,0.7536,0.8998,0.8047,0.7646,0.7483,0.9012,0.2095,0.0000,0.0000,0.6286,0.0578,0.0163,0.0009,0.1563,0.5200,0.0000,0.6958,0.8642,0.1820,0.1019,0.0969,0.3470,0.0000,0.0000,0.0000,0.0000
66,0.8095,0.7615,0.7607,0.9064,0.8260,0.7710,0.7931,0.9140,0.8325,0.7836,0.7901,0.9238,0.8358,0.8005,0.7947,0.9122,0.7287,0.6470,0.6932,0.8459,0.8023,0.7349,0.7628,0.9093,0.8022,0.7579,0.7463,0.9023,0.2151,0.0000,0.0000,0.6452,0.0524,0.0129,0.0004,0.1439,0.5237,0.0000,0.6985,0.8727,0.1997,0.1092,0.1174,0.3725,0.0000,0.0000,0.0000,0.0000
67,0.8217,0.7815,0.7721,0.9115,0.8285,0.7726,0.7966,0.9162,0.8390,0.8019,0.7911,0.9239,0.8301,0.8020,0.7833,0.9050,0.6662,0.5513,0.6466,0.8007,0.7931,0.7349,0.7399,0.9045,0.8055,0.7653,0.7529,0.8982,0.2157,0.0000,0.0000,0.6471,0.0569,0.0141,0.0006,0.1559,0.5164,0.0000,0.6909,0.8585,0.2248,0.1092,0.1433,0.4218,0.0000,0.0000,0.0000,0.0000
68,0.8202,0.7790,0.7728,0.9088,0.8295,0.7700,0.8005,0.9179,0.8211,0.7631,0.7756,0.9245,0.8227,0.7711,0.7870,0.9099,0.7236,0.6412,0.6959,0.8337,0.7970,0.7270,0.7581,0.9058,0.8146,0.7756,0.7618,0.9066,0.2051,0.0000,0.0000,0.6152,0.0450,0.0081,0.0001,0.1268,0.5285,0.0000,0.7090,0.8765,0.2177,0.1131,0.1452,0.3947,0.0000,0.0000,0.0000,0.0000
69,0.8136,0.7721,0.7598,0.9088,0.8249,0.7702,0.7891,0.9155,0.8257,0.7814,0.7749,0.9208,0.8435,0.8219,0.7933,0.9152,0.7427,0.6444,0.7181,0.8655,0.8019,0.7277,0.7710,0.9070,0.7818,0.7368,0.7249,0.8838,0.1996,0.0000,0.0000,0.5989,0.0648,0.0140,0.0018,0.1786,0.5252,0.0000,0.7185,0.8570,0.2277,0.1153,0.1681,0.3997,0.0000,0.0000,0.0000,0.0000
70,0.8114,0.7679,0.7561,0.9102,0.8281,0.7691,0.7995,0.9157,0.8329,0.7933,0.7796,0.9258,0.8413,0.8170,0.7912,0.9157,0.7011,0.6116,0.6630,0.8285,0.8025,0.7347,0.7621,0.9107,0.8081,0.7627,0.7577,0.9038,0.2226,0.0000,0.0001,0.6676,0.0605,0.0115,0.0009,0.1691,0.5210,0.0000,0.6980,0.8649,0.2346,0.1211,0.1782,0.4045,0.0000,0.0000,0.0000,0.0000
71,0.7960,0.7577,0.7408,0.8895,0.8266,0.7711,0.7928,0.9157,0.8277,0.7833,0.7794,0.9206,0.8239,0.7837,0.7723,0.9157,0.7342,0.6305,0.7123,0.8599,0.8010,0.7398,0.7580,0.9051,0.8019,0.7754,0.7320,0.8983,0.2242,0.0000,0.0000,0.6727,0.0584,0.0104,0.0005,0.1643,0.5151,0.0000,0.6705,0.8748,0.2723,0.1288,0.2262,0.4617,0.0000,0.0000,0.0000,0.0000
72,0.8247,0.7852,0.7824,0.9064,0.8280,0.7713,0.7969,0.9158,0.8360,0.8015,0.7815,0.9249,0.8440,0.8192,0.7967,0.9162,0.7459,0.6553,0.7169,0.8656,0.7940,0.7179,0.7549,0.9091,0.8094,0.7679,0.7533,0.9070,0.2254,0.0000,0.0000,0.6762,0.0638,0.0124,0.0012,0.1777,0.5230,0.0000,0.6979,0.8711,0.2497,0.1213,0.2002,0.4277,0.0000,0.0000,0.0000,0.0000
73,0.8187,0.7732,0.7706,0.9123,0.8241,0.7669,0.7893,0.9161,0.8408,0.8038,0.7940,0.9247,0.8388,0.8168,0.7816,0.9181,0.7434,0.6576,0.7145,0.8580,0.8047,0.7412,0.7624,0.9105,0.8083,0.7681,0.7561,0.9007,0.2259,0.0000,0.0000,0.6776,0.0602,0.0097,0.0006,0.1703,0.5166,0.0000,0.6726,0.8772,0.2423,0.1248,0.2070,0.3951,0.0000,0.0000,0.0000,0.0000
74,0.8227,0.7855,0.7701,0.9124,0.8265,0.7633,0.8024,0.9139,0.8342,0.7924,0.7857,0.9245,0.8268,0.7854,0.7851,0.9101,0.7251,0.6310,0.6968,0.8476,0.8104,0.7466,0.7718,0.9129,0.8187,0.7808,0.7657,0.9094,0.1780,0.0000,0.0000,0.5340,0.0645,0.0099,0.0013,0.1822,0.5121,0.0000,0.6662,0.8702,0.2913,0.1283,0.2671,0.4783,0.0000,0.0000,0.0000,0.0000
75,0.8272,0.7857,0.7814,0.9146,0.8246,0.7692,0.7903,0.9144,0.8340,0.7873,0.7912,0.9236,0.8354,0.7998,0.7914,0.9150,0.6775,0.5644,0.6518,0.8162,0.7978,0.7147,0.7656,0.9132,0.8059,0.7592,0.7590,0.8997,0.2288,0.0000,0.0000,0.6862,0.0675,0.0096,0.0022,0.1908,0.5024,0.0000,0.6447,0.8624,0.3050,0.1362,0.2826,0.4963,0.0000,0.0000,0.0000,0.0000
76,0.8279,0.7803,0.7915,0.9120,0.8285,0.7745,0.7962,0.9147,0.8249,0.7914,0.7608,0.9226,0.8465,0.8189,0.8047,0.9159,0.7341,0.6439,0.7053,0.8532,0.7978,0.7363,0.7490,0.9080,0.8095,0.7748,0.7563,0.8975,0.2080,0.0000,0.0000,0.6240,0.0473,0.0051,0.0001,0.1368,0.5251,0.0000,0.7087,0.8665,0.3109,0.1395,0.2917,0.5016,0.0000,0.0000,0.0000,0.0000
77,0.7946,0.7331,0.7688,0.8819,0.8266,0.7690,0.7973,0.9136,0.8299,0.7839,0.7847,0.9211,0.8378,0.8118,0.7849,0.9165,0.7314,0.6588,0.6895,0.8461,0.8010,0.7301,0.7670,0.9059,0.7978,0.7543,0.7343,0.9048,0.2205,0.0000,0.0000,0.6614,0.0558,0.0061,0.0002,0.1612,0.5184,0.0000,0.7120,0.8432,0.3192,0.1426,0.3013,0.5137,0.0000,0.0000,0.0000,0.0000
78,0.8132,0.7622,0.7661,0.9112,0.8232,0.7652,0.7886,0.9158,0.8349,0.7958,0.7896,0.9193,0.8324,0.7920,0.7902,0.9150,0.7356,0.6629,0.7017,0.8421,0.7490,0.6774,0.7199,0.8498,0.8029,0.7522,0.7468,0.9097,0.2268,0.0000,0.0000,0.6805,0.0591,0.0064,0.0006,0.1702,0.5166,0.0005,0.6863,0.8630,0.3129,0.1477,0.2929,0.4979,0.0000,0.0000,0.0000,0.0000
79,0.8166,0.7681,0.7752,0.9064,0.8302,0.7745,0.7997,0.9164,0.8323,0.7935,0.7824,0.9210,0.8384,0.8149,0.7863,0.9139,0.7438,0.6643,0.7111,0.8562,0.8083,0.7441,0.7738,0.9068,0.8135,0.7710,0.7631,0.9064,0.2383,0.0000,0.0000,0.7148,0.0592,0.0060,0.0005,0.1711,0.5160,0.0076,0.6714,0.8690,0.3032,0.1474,0.2832,0.4789,0.0000,0.0000,0.0000,0.0000
80,0.8196,0.7659,0.7796,0.9134,0.8245,0.7726,0.7867,0.9141,0.8320,0.8026,0.7749,0.9184,0.8322,0.8078,0.7749,0.9140,0.7460,0.6560,0.7151,0.8669,0.8020,0.7401,0.7619,0.9041,0.7952,0.7239,0.7655,0.8962,0.2366,0.0000,0.0000,0.7098,0.0738,0.0089,0.0034,0.2092,0.5238,0.0383,0.6922,0.8410,0.3456,0.1509,0.3335,0.5524,0.0000,0.0000,0.0000,0.0000
81,0.8209,0.7791,0.7792,0.9045,0.8260,0.7718,0.7909,0.9154,0.8353,0.7984,0.7877,0.9198,0.8295,0.7863,0.7797,0.9224,0.7259,0.6302,0.6926,0.8548,0.8027,0.7235,0.7744,0.9103,0.8120,0.7821,0.7505,0.9035,0.2374,0.0000,0.0000,0.7122,0.0657,0.0070,0.0009,0.1891,0.5014,0.0962,0.5912,0.8169,0.3381,0.1607,0.3254,0.5283,0.0000,0.0000,0.0000,0.0000
82,0.8202,0.7824,0.7755,0.9026,0.8252,0.7701,0.7896,0.9159,0.8393,0.7999,0.7936,0.9244,0.8318,0.8121,0.7744,0.9091,0.7471,0.6759,0.7031,0.8623,0.7896,0.7124,0.7579,0.8985,0.8208,0.7890,0.7650,0.9084,0.2410,0.0000,0.0001,0.7231,0.0609,0.0054,0.0006,0.1767,0.6339,0.3706,0.6771,0.8539,0.3530,0.1541,0.3497,0.5553,0.0000,0.0000,0.0000,0.0000
83,0.8236,0.7835,0.7816,0.9057,0.8217,0.7618,0.7891,0.9141,0.8340,0.7831,0.7949,0.9239,0.8309,0.7980,0.7847,0.9101,0.7484,0.6685,0.7113,0.8653,0.7963,0.7313,0.7458,0.9118,0.8098,0.7664,0.7581,0.9049,0.2451,0.0000,0.0001,0.7352,0.0578,0.0046,0.0002,0.1686,0.7001,0.5319,0.6918,0.8766,0.3368,0.1596,0.3310,0.5198,0.0000,0.0000,0.0000,0.0000
84,0.8231,0.7830,0.7745,0.9117,0.8240,0.7662,0.7901,0.9156,0.8380,0.8003,0.7909,0.9226,0.8439,0.8107,0.8002,0.9207,0.7502,0.6585,0.7249,0.8671,0.7792,0.7218,0.7284,0.8874,0.8033,0.7533,0.7619,0.8948,0.2459,0.0000,0.0001,0.7375,0.0492,0.0035,0.0002,0.1438,0.7135,0.5934,0.6729,0.8741,0.3361,0.1537,0.3289,0.5257,0.0000,0.0000,0.0000,0.0000
85,0.8070,0.7481,0.7632,0.9097,0.8237,0.7623,0.7928,0.9161,0.8303,0.7920,0.7764,0.9225,0.8346,0.8075,0.7829,0.9134,0.7544,0.6686,0.7240,0.8705,0.7994,0.7397,0.7508,0.9077,0.7951,0.7517,0.7391,0.8944,0.2492,0.0000,0.0001,0.7475,0.0715,0.0068,0.0019,0.2060,0.5718,0.3847,0.5959,0.7348,0.3395,0.1614,0.3312,0.5258,0.0000,0.0000,0.0000,0.0000
86,0.8217,0.7714,0.7802,0.9135,0.8261,0.7679,0.7931,0.9175,0.8297,0.7940,0.7751,0.9199,0.8416,0.8070,0.7981,0.9195,0.7413,0.6680,0.6992,0.8569,0.8041,0.7221,0.7767,0.9136,0.8015,0.7467,0.7562,0.9016,0.2440,0.0000,0.0002,0.7319,0.0645,0.0048,0.0009,0.1878,0.6979,0.5698,0.6569,0.8670,0.3508,0.1687,0.3421,0.5416,0.0000,0.0000,0.0000,0.0000
87,0.8144,0.7541,0.7742,0.9147,0.8285,0.7751,0.7945,0.9161,0.8330,0.7990,0.7791,0.9210,0.8437,0.8175,0.7969,0.9167,0.7276,0.6319,0.6920,0.8589,0.7778,0.6895,0.7432,0.9008,0.8104,0.7570,0.7725,0.9018,0.2430,0.0000,0.0001,0.7289,0.0576,0.0040,0.0005,0.1683,0.6934,0.5336,0.6901,0.8564,0.3413,0.1724,0.3267,0.5248,0.0000,0.0000,0.0000,0.0000
88,0.8140,0.7628,0.7701,0.9090,0.8194,0.7596,0.7801,0.9184,0.8353,0.7947,0.7860,0.9252,0.8499,0.8267,0.8037,0.9192,0.7441,0.6620,0.7113,0.8589,0.8004,0.7310,0.7602,0.9098,0.8208,0.7780,0.7752,0.9092,0.2206,0.0000,0.0002,0.6616,0.0741,0.0059,0.0021,0.2142,0.6819,0.5400,0.6673,0.8384,0.3531,0.1580,0.3499,0.5513,0.0000,0.0000,0.0000,0.0000
89,0.8215,0.7722,0.7807,0.9115,0.8273,0.7711,0.7944,0.9164,0.8345,0.7992,0.7805,0.9237,0.8371,0.7983,0.7979,0.9152,0.7552,0.6866,0.7171,0.8618,0.8045,0.7250,0.7754,0.9131,0.8169,0.7743,0.7679,0.9084,0.2502,0.0000,0.0001,0.7505,0.0541,0.0034,0.0004,0.1584,0.7331,0.6160,0.7115,0.8718,0.3854,0.1739,0.3783,0.6041,0.0000,0.0000,0.0000,0.0000
90,0.8205,0.7789,0.7726,0.9099,0.8291,0.7720,0.7973,0.9179,0.8377,0.7999,0.7897,0.9236,0.8378,0.7878,0.8053,0.9201,0.7239,0.6321,0.6942,0.8453,0.8053,0.7358,0.7765,0.9036,0.8172,0.7930,0.7542,0.9045,0.2413,0.0000,0.0001,0.7237,0.0718,0.0050,0.0015,0.2090,0.7270,0.6318,0.7272,0.8220,0.3794,0.1902,0.3725,0.5756,0.0000,0.0000,0.0000,0.0000
91,0.8227,0.7824,0.7742,0.9116,0.8198,0.7623,0.7839,0.9132,0.8367,0.8002,0.7865,0.9234,0.8299,0.7908,0.7874,0.9116,0.7550,0.6805,0.7209,0.8637,0.8081,0.7314,0.7777,0.9150,0.7908,0.7450,0.7493,0.8782,0.2509,0.0000,0.0002,0.7526,0.0620,0.0034,0.0007,0.1818,0.6357,0.4913,0.6478,0.7680,0.3906,0.1847,0.3824,0.6048,0.0000,0.0000,0.0000,0.0000
92,0.8174,0.7730,0.7750,0.9042,0.8280,0.7725,0.7945,0.9170,0.8315,0.7900,0.7815,0.9231,0.8262,0.7814,0.7772,0.9199,0.7618,0.6887,0.7250,0.8716,0.8128,0.7451,0.7773,0.9160,0.8184,0.7744,0.7718,0.9089,0.2497,0.0000,0.0002,0.7489,0.0702,0.0041,0.0017,0.2048,0.7497,0.6600,0.7195,0.8695,0.3780,0.1915,0.3722,0.5703,0.0000,0.0000,0.0000,0.0000
93,0.8160,0.7759,0.7641,0.9079,0.8219,0.7618,0.7895,0.9145,0.8355,0.7980,0.7855,0.9230,0.8392,0.8062,0.7938,0.9175,0.7436,0.6622,0.7141,0.8544,0.8099,0.7392,0.7777,0.9129,0.8163,0.7813,0.7600,0.9076,0.2508,0.0000,0.0002,0.7520,0.0608,0.0033,0.0007,0.1785,0.7326,0.6099,0.7102,0.8776,0.3861,0.1890,0.3791,0.5901,0.0000,0.0000,0.0000,0.0000
94,0.8190,0.7740,0.7746,0.9084,0.8252,0.7667,0.7911,0.9178,0.8297,0.7884,0.7782,0.9225,0.8218,0.7538,0.7920,0.9197,0.7572,0.6855,0.7203,0.8658,0.7983,0.7410,0.7502,0.9037,0.8239,0.7860,0.7703,0.9153,0.2280,0.0000,0.0005,0.6835,0.0707,0.0041,0.0012,0.2069,0.7575,0.6656,0.7228,0.8842,0.3680,0.1897,0.3554,0.5589,0.0000,0.0000,0.0000,0.0000
95,0.8173,0.7692,0.7741,0.9087,0.8259,0.7702,0.7920,0.9153,0.8350,0.7932,0.7893,0.9224,0.8416,0.7997,0.8042,0.9210,0.7508,0.6695,0.7196,0.8632,0.7915,0.7161,0.7568,0.9015,0.8156,0.7741,0.7644,0.9084,0.2476,0.0000,0.0003,0.7424,0.0641,0.0036,0.0013,0.1875,0.7538,0.6604,0.7234,0.8776,0.4087,0.2053,0.3957,0.6250,0.0000,0.0000,0.0000,0.0000
96,0.8250,0.7865,0.7791,0.9095,0.8286,0.7722,0.7979,0.9157,0.8357,0.7967,0.7868,0.9236,0.8401,0.7912,0.8074,0.9216,0.7374,0.6669,0.7020,0.8433,0.8145,0.7469,0.7809,0.9157,0.8132,0.7794,0.7561,0.9040,0.2436,0.0000,0.0008,0.7299,0.0636,0.0033,0.0010,0.1867,0.7189,0.5896,0.6945,0.8725,0.3888,0.2004,0.3802,0.5859,0.0000,0.0000,0.0000,0.0000
97,0.8243,0.7760,0.7840,0.9129,0.8206,0.7641,0.7819,0.9157,0.8394,0.8028,0.7918,0.9236,0.8339,0.7917,0.8005,0.9094,0.7325,0.6463,0.7024,0.8489,0.8147,0.7491,0.7816,0.9134,0.8142,0.7845,0.7529,0.9053,0.2451,0.0000,0.0006,0.7347,0.0735,0.0038,0.0026,0.2141,0.7094,0.6129,0.6688,0.8465,0.3679,0.1936,0.3499,0.5603,0.0000,0.0000,0.0000,0.0000
98,0.8286,0.7853,0.7883,0.9123,0.8258,0.7659,0.7938,0.9177,0.8317,0.7825,0.7891,0.9237,0.8290,0.7928,0.7888,0.9055,0.7320,0.6398,0.7025,0.8537,0.7848,0.7153,0.7394,0.8997,0.8117,0.7721,0.7636,0.8996,0.2393,0.0000,0.0010,0.7170,0.0728,0.0035,0.0017,0.2133,0.6502,0.5353,0.6235,0.7917,0.4208,0.2124,0.4061,0.6441,0.0000,0.0000,0.0000,0.0000
99,0.8271,0.7846,0.7864,0.9105,0.8270,0.7694,0.7952,0.9164,0.8318,0.7901,0.7820,0.9232,0.8483,0.8194,0.8070,0.9186,0.7280,0.6385,0.6873,0.8581,0.8155,0.7523,0.7808,0.9135,0.8202,0.7812,0.7672,0.9122,0.2463,0.0000,0.0008,0.7379,0.0494,0.0018,0.0003,0.1460,0.6338,0.5061,0.6166,0.7788,0.3902,0.2012,0.3765,0.5929,0.0000,0.0000,0.0000,0.0000
100,0.8203,0.7766,0.7740,0.9102,0.8213,0.7671,0.7823,0.9146,0.8304,0.7896,0.7797,0.9220,0.8471,0.8193,0.8011,0.9208,0.7618,0.6856,0.7293,0.8704,0.7974,0.7319,0.7546,0.9057,0.7851,0.7343,0.7638,0.8573,0.2544,0.0000,0.0012,0.7621,0.0725,0.0033,0.0016,0.2126,0.7800,0.7137,0.7439,0.8823,0.3998,0.2117,0.3854,0.6023,0.0000,0.0000,0.0000,0.0000
101,0.8288,0.7906,0.7865,0.9092,0.8252,0.7696,0.7896,0.9165,0.8315,0.7961,0.7790,0.9194,0.8368,0.8035,0.7918,0.9151,0.7358,0.6641,0.6960,0.8474,0.8070,0.7435,0.7634,0.9140,0.7910,0.7342,0.7493,0.8896,0.2183,0.0000,0.0037,0.6513,0.0686,0.0028,0.0014,0.2017,0.7722,0.6975,0.7326,0.8864,0.4074,0.2047,0.3916,0.6257,0.0000,0.0000,0.0000,0.0000
102,0.8284,0.7899,0.7846,0.9107,0.8276,0.7701,0.7966,0.9160,0.8351,0.7993,0.7837,0.9221,0.8417,0.8096,0.7972,0.9183,0.7352,0.6651,0.7012,0.8392,0.8148,0.7518,0.7807,0.9119,0.8089,0.7841,0.7388,0.9038,0.2244,0.0000,0.0042,0.6690,0.0707,0.0026,0.0015,0.2081,0.7450,0.6479,0.7172,0.8698,0.4137,0.2312,0.3920,0.6178,0.0000,0.0000,0.0000,0.0000
103,0.8268,0.7874,0.7878,0.9052,0.8298,0.7739,0.7996,0.9158,0.8372,0.7979,0.7922,0.9215,0.8335,0.7969,0.7920,0.9115,0.7490,0.6628,0.7125,0.8716,0.7990,0.7241,0.7713,0.9015,0.8142,0.7721,0.7653,0.9052,0.2195,0.0000,0.0068,0.6518,0.0721,0.0026,0.0012,0.2125,0.7642,0.6743,0.7310,0.8873,0.4309,0.2320,0.4120,0.6485,0.0000,0.0000,0.0000,0.0000
104,0.8247,0.7844,0.7808,0.9088,0.8288,0.7765,0.7930,0.9170,0.8311,0.7920,0.7781,0.9231,0.8311,0.7753,0.7988,0.9192,0.7683,0.7007,0.7281,0.8761,0.7860,0.7353,0.7182,0.9043,0.8218,0.7855,0.7670,0.9130,0.2319,0.0000,0.0076,0.6881,0.0664,0.0020,0.0007,0.1964,0.7369,0.6259,0.7095,0.8752,0.4615,0.2412,0.4517,0.6915,0.0000,0.0000,0.0000,0.0000
105,0.8204,0.7789,0.7740,0.9084,0.8268,0.7719,0.7921,0.9165,0.8340,0.7944,0.7860,0.9217,0.8326,0.7682,0.8057,0.9237,0.7564,0.6777,0.7209,0.8707,0.7950,0.7130,0.7599,0.9120,0.8082,0.7680,0.7570,0.8995,0.2457,0.0000,0.0101,0.7270,0.0771,0.0025,0.0013,0.2276,0.7301,0.6382,0.6975,0.8546,0.4273,0.2301,0.4113,0.6406,0.0000,0.0000,0.0000,0.0000
106,0.8280,0.7842,0.7892,0.9107,0.8285,0.7726,0.7967,0.9162,0.8302,0.7897,0.7786,0.9225,0.8360,0.7949,0.7925,0.9207,0.7646,0.6977,0.7205,0.8755,0.8142,0.7456,0.7806,0.9165,0.8246,0.7905,0.7707,0.9126,0.2484,0.0000,0.0151,0.7301,0.0635,0.0017,0.0005,0.1884,0.7574,0.6686,0.7269,0.8767,0.4232,0.2233,0.4058,0.6405,0.0000,0.0000,0.0000,0.0000
107,0.8181,0.7702,0.7820,0.9020,0.8289,0.7752,0.7941,0.9174,0.8297,0.7846,0.7822,0.9224,0.8409,0.7966,0.8102,0.9158,0.7713,0.6951,0.7361,0.8828,0.8163,0.7548,0.7796,0.9144,0.8046,0.7670,0.7438,0.9029,0.2422,0.0000,0.0211,0.7054,0.0709,0.0020,0.0006,0.2100,0.7487,0.6830,0.6958,0.8673,0.4662,0.2520,0.4502,0.6964,0.0000,0.0000,0.0000,0.0000
108,0.8209,0.7764,0.7762,0.9101,0.8310,0.7773,0.7966,0.9192,0.8345,0.7997,0.7821,0.9216,0.8460,0.8106,0.8061,0.9214,0.7452,0.6717,0.7107,0.8531,0.8007,0.7427,0.7482,0.9113,0.8076,0.7794,0.7472,0.8963,0.2455,0.0000,0.0309,0.7055,0.0766,0.0021,0.0012,0.2264,0.7813,0.7086,0.7401,0.8954,0.4306,0.2482,0.4103,0.6333,0.0000,0.0000,0.0000,0.0000
109,0.8297,0.7949,0.7839,0.9105,0.8271,0.7703,0.7935,0.9176,0.8335,0.7967,0.7816,0.9221,0.8416,0.8092,0.7956,0.9201,0.7651,0.6939,0.7267,0.8748,0.8107,0.7372,0.7796,0.9152,0.8160,0.7819,0.7654,0.9008,0.2626,0.0000,0.0328,0.7550,0.0871,0.0027,0.0026,0.2561,0.7779,0.6982,0.7357,0.8998,0.4494,0.2707,0.4204,0.6571,0.0000,0.0000,0.0000,0.0000
110,0.8276,0.7851,0.7833,0.9145,0.8299,0.7754,0.7967,0.9176,0.8294,0.7803,0.7849,0.9229,0.8446,0.8060,0.8113,0.9165,0.7645,0.6947,0.7260,0.8728,0.7980,0.7238,0.7677,0.9025,0.8105,0.7606,0.7607,0.9103,0.2620,0.0000,0.0320,0.7540,0.0898,0.0023,0.0024,0.2646,0.7491,0.6803,0.7048,0.8622,0.4771,0.2757,0.4613,0.6944,0.0000,0.0000,0.0000,0.0000
111,0.8338,0.8032,0.7857,0.9126,0.8282,0.7729,0.7941,0.9176,0.8372,0.7981,0.7906,0.9227,0.8444,0.8133,0.7993,0.9206,0.7537,0.6833,0.7170,0.8609,0.8200,0.7593,0.7862,0.9145,0.8222,0.7915,0.7646,0.9104,0.2622,0.0000,0.0860,0.7007,0.0688,0.0012,0.0005,0.2046,0.7784,0.6963,0.7462,0.8927,0.4397,0.2543,0.4128,0.6521,0.0000,0.0000,0.0000,0.0000
112,0.8139,0.7559,0.7736,0.9121,0.8287,0.7757,0.7924,0.9180,0.8327,0.7953,0.7814,0.9214,0.8475,0.8172,0.8055,0.9198,0.7675,0.6921,0.7337,0.8766,0.8125,0.7412,0.7810,0.9153,0.8158,0.7771,0.7633,0.9070,0.2745,0.0000,0.1248,0.6985,0.0910,0.0020,0.0017,0.2693,0.7696,0.6847,0.7380,0.8861,0.4451,0.2675,0.4132,0.6546,0.0000,0.0000,0.0000,0.0000
113,0.8266,0.7881,0.7756,0.9160,0.8278,0.7680,0.7968,0.9185,0.8289,0.7823,0.7813,0.9231,0.8448,0.8115,0.8053,0.9177,0.7721,0.6979,0.7376,0.8809,0.8078,0.7512,0.7606,0.9116,0.8093,0.7694,0.7557,0.9029,0.3003,0.0000,0.1565,0.7445,0.0730,0.0012,0.0004,0.2175,0.7802,0.6968,0.7501,0.8938,0.4671,0.2676,0.4428,0.6908,0.0000,0.0000,0.0000,0.0000
114,0.8311,0.7907,0.7900,0.9127,0.8269,0.7689,0.7938,0.9180,0.8324,0.7957,0.7793,0.9223,0.8433,0.8152,0.7987,0.9158,0.7682,0.6986,0.7312,0.8746,0.7896,0.7164,0.7538,0.8986,0.8090,0.7806,0.7526,0.8939,0.3154,0.0000,0.1857,0.7606,0.0840,0.0015,0.0007,0.2497,0.7779,0.6895,0.7448,0.8994,0.4974,0.2988,0.4663,0.7272,0.0000,0.0000,0.0000,0.0000
115,0.8245,0.7790,0.7815,0.9130,0.8305,0.7744,0.7984,0.9188,0.8345,0.7927,0.7879,0.9228,0.8491,0.8227,0.8041,0.9204,0.7718,0.7053,0.7329,0.8770,0.8117,0.7450,0.7830,0.9071,0.8219,0.7900,0.7684,0.9072,0.3339,0.0000,0.2856,0.7161,0.0910,0.0017,0.0012,0.2701,0.7628,0.6845,0.7241,0.8798,0.4610,0.2760,0.4275,0.6793,0.0000,0.0000,0.0000,0.0000
116,0.8247,0.7785,0.7849,0.9107,0.8290,0.7747,0.7946,0.9176,0.8336,0.7929,0.7846,0.9233,0.8441,0.8227,0.7918,0.9179,0.7627,0.6848,0.7328,0.8706,0.8142,0.7528,0.7852,0.9047,0.8200,0.7854,0.7651,0.9095,0.3650,0.0000,0.3327,0.7623,0.0944,0.0015,0.0012,0.2804,0.7424,0.6663,0.6910,0.8700,0.4927,0.2998,0.4621,0.7161,0.0000,0.0000,0.0000,0.0000
117,0.8264,0.7783,0.7871,0.9137,0.8251,0.7700,0.7894,0.9160,0.8292,0.7876,0.7798,0.9202,0.8474,0.8268,0.7978,0.9178,0.7443,0.6776,0.7017,0.8536,0.8092,0.7433,0.7675,0.9168,0.8257,0.7920,0.7719,0.9130,0.3783,0.0000,0.4205,0.7144,0.0959,0.0016,0.0011,0.2849,0.7147,0.6103,0.6812,0.8526,0.4806,0.2941,0.4401,0.7076,0.0000,0.0000,0.0000,0.0000
118,0.8172,0.7561,0.7802,0.9152,0.8266,0.7687,0.7931,0.9180,0.8333,0.7977,0.7804,0.9219,0.8351,0.8078,0.7832,0.9144,0.7411,0.6590,0.7095,0.8548,0.8133,0.7486,0.7802,0.9110,0.8199,0.7835,0.7680,0.9083,0.4071,0.0000,0.4562,0.7652,0.0958,0.0016,0.0011,0.2848,0.7357,0.6524,0.6966,0.8581,0.4953,0.2962,0.4658,0.7239,0.0000,0.0000,0.0000,0.0000
119,0.8174,0.7708,0.7728,0.9086,0.8306,0.7741,0.7992,0.9184,0.8273,0.7860,0.7751,0.9207,0.8346,0.8013,0.7865,0.9160,0.7667,0.6948,0.7327,0.8726,0.8154,0.7449,0.7855,0.9157,0.8251,0.7971,0.7672,0.9110,0.4164,0.0000,0.4834,0.7659,0.0928,0.0012,0.0008,0.2764,0.7871,0.7093,0.7502,0.9017,0.5129,0.3184,0.4755,0.7449,0.0000,0.0000,0.0000,0.0000
120,0.8204,0.7742,0.7768,0.9103,0.8281,0.7717,0.7961,0.9164,0.8330,0.7895,0.7874,0.9221,0.8444,0.8086,0.8036,0.9210,0.7639,0.6915,0.7270,0.8734,0.8173,0.7540,0.7834,0.9144,0.8219,0.7860,0.7702,0.9096,0.4256,0.0000,0.4991,0.7776,0.0980,0.0012,0.0012,0.2917,0.7632,0.6708,0.7215,0.8973,0.4847,0.3012,0.4437,0.7093,0.0000,0.0000,0.0000,0.0000
121,0.8284,0.7784,0.7937,0.9130,0.8292,0.7753,0.7961,0.9162,0.8303,0.7929,0.7783,0.9197,0.8496,0.8216,0.8078,0.9193,0.7722,0.7113,0.7286,0.8769,0.8129,0.7411,0.7794,0.9183,0.8254,0.7930,0.7759,0.9074,0.4374,0.0000,0.5436,0.7685,0.0888,0.0009,0.0009,0.2645,0.7610,0.6794,0.7234,0.8803,0.4829,0.3023,0.4453,0.7012,0.0000,0.0000,0.0000,0.0000
122,0.8174,0.7594,0.7826,0.9102,0.8236,0.7628,0.7907,0.9175,0.8316,0.7860,0.7867,0.9220,0.8472,0.8141,0.8085,0.9190,0.7658,0.6954,0.7290,0.8731,0.8183,0.7496,0.7890,0.9163,0.8233,0.7901,0.7698,0.9101,0.4349,0.0000,0.5134,0.7914,0.1084,0.0014,0.0013,0.3226,0.7821,0.7093,0.7353,0.9016,0.5182,0.3196,0.4855,0.7496,0.0000,0.0000,0.0000,0.0000
123,0.8313,0.7886,0.7904,0.9149,0.8253,0.7704,0.7885,0.9171,0.8367,0.8023,0.7864,0.9214,0.8461,0.8112,0.8048,0.9223,0.7672,0.6967,0.7244,0.8807,0.8112,0.7447,0.7736,0.9153,0.8196,0.7885,0.7643,0.9061,0.4435,0.0000,0.5488,0.7818,0.1010,0.0010,0.0006,0.3015,0.7855,0.7197,0.7394,0.8974,0.4733,0.3042,0.4198,0.6961,0.0000,0.0000,0.0000,0.0000
124,0.8236,0.7766,0.7784,0.9158,0.8242,0.7672,0.7899,0.9157,0.8292,0.7861,0.7798,0.9216,0.8436,0.8154,0.7948,0.9205,0.7660,0.7020,0.7208,0.8751,0.8074,0.7335,0.7804,0.9084,0.8169,0.7785,0.7618,0.9103,0.4095,0.0000,0.4574,0.7712,0.1121,0.0015,0.0012,0.3334,0.7558,0.6649,0.7259,0.8768,0.4696,0.2984,0.4307,0.6796,0.0000,0.0000,0.0000,0.0000
125,0.8322,0.7989,0.7829,0.9148,0.8271,0.7743,0.7917,0.9153,0.8309,0.7897,0.7810,0.9221,0.8414,0.8093,0.7948,0.9200,0.7631,0.6972,0.7190,0.8731,0.8161,0.7550,0.7808,0.9126,0.8234,0.7867,0.7727,0.9107,0.4133,0.0000,0.5657,0.6741,0.0825,0.0005,0.0001,0.2468,0.7908,0.7229,0.7528,0.8965,0.5049,0.3228,0.4587,0.7333,0.0000,0.0000,0.0000,0.0000
126,0.8235,0.7805,0.7770,0.9129,0.8242,0.7697,0.7883,0.9145,0.8302,0.7890,0.7814,0.9203,0.8445,0.8174,0.7932,0.9231,0.7769,0.7056,0.7406,0.8846,0.7999,0.7365,0.7528,0.9104,0.8208,0.7858,0.7693,0.9074,0.4441,0.0000,0.5334,0.7989,0.1114,0.0010,0.0004,0.3330,0.7839,0.7104,0.7470,0.8944,0.5060,0.3253,0.4565,0.7362,0.0000,0.0000,0.0000,0.0000
127,0.8310,0.7880,0.7899,0.9151,0.8292,0.7737,0.7971,0.9169,0.8333,0.7962,0.7828,0.9209,0.8414,0.8125,0.7918,0.9200,0.7662,0.6982,0.7280,0.8724,0.8056,0.7383,0.7697,0.9088,0.8225,0.7920,0.7678,0.9077,0.4543,0.0000,0.5688,0.7941,0.0986,0.0006,0.0003,0.2948,0.7796,0.7034,0.7318,0.9035,0.5263,0.3440,0.4784,0.7566,0.0000,0.0000,0.0000,0.0000
128,0.8330,0.7901,0.7948,0.9141,0.8302,0.7781,0.7959,0.9167,0.8340,0.7948,0.7853,0.9219,0.8203,0.7623,0.7801,0.9184,0.7642,0.7007,0.7210,0.8710,0.7806,0.7009,0.7368,0.9041,0.8251,0.7926,0.7721,0.9105,0.4525,0.0000,0.5810,0.7766,0.1124,0.0008,0.0004,0.3361,0.7947,0.7310,0.7501,0.9030,0.5199,0.3373,0.4829,0.7394,0.0000,0.0000,0.0000,0.0000
129,0.8077,0.7583,0.7559,0.9088,0.8280,0.7773,0.7905,0.9163,0.8309,0.7874,0.7841,0.9213,0.8420,0.8145,0.7987,0.9128,0.7791,0.7100,0.7403,0.8869,0.8115,0.7449,0.7795,0.9101,0.8173,0.7823,0.7612,0.9084,0.4445,0.0000,0.5355,0.7980,0.1138,0.0008,0.0004,0.3401,0.7981,0.7283,0.7625,0.9035,0.5520,0.3628,0.5141,0.7791,0.0000,0.0000,0.0000,0.0000
130,0.8344,0.7905,0.7963,0.9164,0.8286,0.7747,0.7933,0.9177,0.8326,0.7863,0.7891,0.9225,0.8418,0.8066,0.8040,0.9150,0.7770,0.7163,0.7362,0.8785,0.8118,0.7505,0.7727,0.9123,0.8192,0.7857,0.7650,0.9070,0.4612,0.0000,0.5980,0.7856,0.1142,0.0007,0.0005,0.3414,0.7943,0.7169,0.7617,0.9044,0.5029,0.3340,0.4550,0.7196,0.0000,0.0000,0.0000,0.0000
131,0.8290,0.7811,0.7905,0.9152,0.8312,0.7810,0.7961,0.9165,0.8341,0.7885,0.7907,0.9232,0.8288,0.7886,0.7821,0.9157,0.7785,0.7093,0.7380,0.8881,0.8178,0.7587,0.7777,0.9172,0.8166,0.7820,0.7611,0.9067,0.4377,0.0000,0.5282,0.7850,0.1043,0.0005,0.0002,0.3122,0.7929,0.7318,0.7454,0.9015,0.5289,0.3536,0.4779,0.7552,0.0000,0.0000,0.0000,0.0000
132,0.8292,0.7843,0.7884,0.9149,0.8255,0.7675,0.7931,0.9159,0.8331,0.7946,0.7818,0.9228,0.8380,0.7969,0.7992,0.9180,0.7686,0.7027,0.7299,0.8733,0.8182,0.7547,0.7837,0.9161,0.8200,0.7744,0.7729,0.9128,0.4411,0.0000,0.5349,0.7884,0.1186,0.0007,0.0008,0.3544,0.7825,0.7022,0.7492,0.8960,0.5224,0.3398,0.4729,0.7546,0.0000,0.0000,0.0000,0.0000
133,0.8361,0.7971,0.7956,0.9156,0.8248,0.7676,0.7915,0.9154,0.8307,0.7891,0.7823,0.9208,0.8400,0.7993,0.8021,0.9186,0.7439,0.6732,0.7075,0.8511,0.8194,0.7577,0.7852,0.9153,0.8192,0.7811,0.7688,0.9078,0.4666,0.0000,0.6029,0.7969,0.1056,0.0005,0.0003,0.3161,0.7959,0.7237,0.7599,0.9041,0.5133,0.3424,0.4609,0.7366,0.0000,0.0000,0.0000,0.0000
134,0.8200,0.7685,0.7790,0.9126,0.8285,0.7748,0.7933,0.9174,0.8347,0.7993,0.7822,0.9225,0.8370,0.7935,0.7975,0.9202,0.7543,0.6860,0.7140,0.8629,0.8173,0.7499,0.7865,0.9154,0.8188,0.7801,0.7680,0.9083,0.4527,0.0000,0.5547,0.8034,0.1228,0.0007,0.0009,0.3667,0.7788,0.7075,0.7317,0.8973,0.5511,0.3647,0.5056,0.7830,0.0000,0.0000,0.0000,0.0000
135,0.8312,0.7910,0.7893,0.9134,0.8256,0.7708,0.7934,0.9127,0.8361,0.7986,0.7863,0.9234,0.8375,0.7951,0.7972,0.9203,0.7457,0.6738,0.7018,0.8613,0.8171,0.7520,0.7812,0.9181,0.8220,0.7888,0.7684,0.9088,0.4475,0.0000,0.6089,0.7336,0.1255,0.0006,0.0006,0.3752,0.7893,0.7182,0.7465,0.9032,0.5549,0.3686,0.5101,0.7860,0.0000,0.0000,0.0000,0.0000
136,0.8272,0.7813,0.7865,0.9140,0.8264,0.7750,0.7886,0.9156,0.8373,0.7978,0.7913,0.9228,0.8467,0.8229,0.7941,0.9231,0.7584,0.6921,0.7231,0.8601,0.8183,0.7512,0.7855,0.9181,0.8244,0.7906,0.7738,0.9087,0.4500,0.0000,0.5476,0.8026,0.1152,0.0004,0.0002,0.3450,0.7493,0.6741,0.6867,0.8872,0.5467,0.3688,0.4966,0.7749,0.0000,0.0000,0.0000,0.0000
137,0.8246,0.7724,0.7898,0.9117,0.8265,0.7729,0.7921,0.9145,0.8330,0.7915,0.7848,0.9228,0.8453,0.8209,0.7958,0.9192,0.7782,0.7062,0.7463,0.8822,0.8210,0.7571,0.7893,0.9166,0.8200,0.7866,0.7656,0.9079,0.4668,0.0000,0.6046,0.7959,0.1154,0.0004,0.0004,0.3454,0.7543,0.6453,0.7226,0.8948,0.5693,0.3962,0.5185,0.7931,0.0000,0.0000,0.0000,0.0000
138,0.8284,0.7818,0.7872,0.9161,0.8239,0.7683,0.7885,0.9151,0.8244,0.7737,0.7778,0.9216,0.8356,0.7946,0.7927,0.9194,0.7734,0.7076,0.7364,0.8763,0.8125,0.7456,0.7763,0.9156,0.8133,0.7828,0.7554,0.9017,0.4669,0.0000,0.6015,0.7993,0.1114,0.0003,0.0001,0.3338,0.7845,0.7245,0.7349,0.8940,0.5333,0.3628,0.4811,0.7558,0.0000,0.0000,0.0000,0.0000
139,0.8230,0.7733,0.7876,0.9080,0.8292,0.7744,0.7956,0.9178,0.8368,0.8018,0.7866,0.9220,0.8445,0.8145,0.8020,0.9169,0.7725,0.7038,0.7418,0.8720,0.8162,0.7507,0.7814,0.9164,0.8178,0.7849,0.7622,0.9063,0.4681,0.0000,0.6226,0.7818,0.1027,0.0002,0.0001,0.3077,0.7623,0.6867,0.7143,0.8857,0.5327,0.3620,0.4752,0.7608,0.0000,0.0000,0.0000,0.0000
140,0.8205,0.7620,0.7840,0.9156,0.8291,0.7763,0.7938,0.9172,0.8336,0.7944,0.7837,0.9228,0.8399,0.8056,0.7959,0.9181,0.7819,0.7221,0.7414,0.8821,0.8172,0.7485,0.7864,0.9168,0.8210,0.7836,0.7697,0.9098,0.4698,0.0000,0.6074,0.8021,0.1157,0.0004,0.0002,0.3465,0.7802,0.6951,0.7448,0.9008,0.5247,0.3719,0.4661,0.7360,0.0000,0.0000,0.0000,0.0000
141,0.8285,0.7769,0.7918,0.9169,0.8278,0.7729,0.7944,0.9162,0.8349,0.7908,0.7916,0.9222,0.8480,0.8251,0.7999,0.9190,0.7670,0.7126,0.7205,0.8680,0.8126,0.7424,0.7804,0.9149,0.8225,0.7816,0.7747,0.9111,0.4460,0.0000,0.6229,0.7150,0.1215,0.0003,0.0002,0.3642,0.7913,0.7289,0.7459,0.8991,0.4592,0.3233,0.4112,0.6432,0.0000,0.0000,0.0000,0.0000
142,0.8323,0.7885,0.7896,0.9188,0.8250,0.7737,0.7864,0.9148,0.8326,0.7911,0.7854,0.9212,0.8463,0.8250,0.7981,0.9157,0.7357,0.6607,0.6957,0.8505,0.8149,0.7484,0.7819,0.9143,0.8204,0.7834,0.7686,0.9092,0.4607,0.0000,0.5787,0.8035,0.1294,0.0004,0.0006,0.3873,0.7115,0.6358,0.6724,0.8264,0.5287,0.3558,0.4793,0.7511,0.0000,0.0000,0.0000,0.0000
143,0.8329,0.7864,0.7929,0.9193,0.8241,0.7679,0.7881,0.9164,0.8316,0.7921,0.7817,0.9211,0.8371,0.8070,0.7872,0.9170,0.7730,0.7010,0.7436,0.8745,0.8137,0.7473,0.7802,0.9136,0.8137,0.7834,0.7495,0.9082,0.4618,0.0000,0.6335,0.7519,0.1037,0.0002,0.0001,0.3109,0.7998,0.7433,0.7527,0.9034,0.5627,0.3942,0.5114,0.7824,0.0000,0.0000,0.0000,0.0000
144,0.8292,0.7879,0.7877,0.9120,0.8286,0.7745,0.7947,0.9167,0.8344,0.7939,0.7863,0.9230,0.8402,0.8100,0.7911,0.9196,0.7737,0.7139,0.7326,0.8748,0.8171,0.7529,0.7828,0.9157,0.8133,0.7812,0.7521,0.9065,0.4724,0.0000,0.6283,0.7889,0.1268,0.0002,0.0003,0.3799,0.8017,0.7396,0.7652,0.9002,0.5639,0.3777,0.5213,0.7928,0.0000,0.0000,0.0000,0.0000
145,0.8342,0.7905,0.7950,0.9171,0.8287,0.7741,0.7967,0.9155,0.8258,0.7793,0.7766,0.9214,0.8499,0.8288,0.8014,0.9195,0.7763,0.7077,0.7396,0.8816,0.8112,0.7410,0.7761,0.9166,0.8242,0.7914,0.7723,0.9089,0.4742,0.0000,0.6304,0.7922,0.1166,0.0002,0.0002,0.3496,0.7954,0.7414,0.7399,0.9049,0.5300,0.3444,0.4783,0.7673,0.0000,0.0000,0.0000,0.0000
146,0.8265,0.7839,0.7812,0.9144,0.8258,0.7659,0.7959,0.9155,0.8334,0.7900,0.7869,0.9234,0.8486,0.8278,0.7988,0.9192,0.7192,0.6577,0.6723,0.8276,0.8125,0.7456,0.7769,0.9150,0.8141,0.7722,0.7609,0.9092,0.4390,0.0000,0.5208,0.7963,0.1189,0.0002,0.0001,0.3563,0.8071,0.7494,0.7692,0.9028,0.5392,0.3732,0.4787,0.7657,0.0000,0.0000,0.0000,0.0000
147,0.8335,0.7940,0.7919,0.9144,0.8281,0.7752,0.7940,0.9152,0.8327,0.7904,0.7841,0.9235,0.8379,0.8124,0.7814,0.9198,0.7788,0.7146,0.7407,0.8813,0.8152,0.7482,0.7811,0.9163,0.8188,0.7813,0.7661,0.9088,0.4553,0.0000,0.6397,0.7261,0.1314,0.0002,0.0002,0.3939,0.7762,0.6931,0.7341,0.9015,0.5741,0.4069,0.5234,0.7921,0.0000,0.0000,0.0000,0.0000
148,0.8315,0.7829,0.7943,0.9172,0.8299,0.7772,0.7969,0.9157,0.8291,0.7776,0.7869,0.9229,0.8502,0.8308,0.8021,0.9179,0.7889,0.7267,0.7523,0.8877,0.8032,0.7366,0.7598,0.9132,0.8243,0.7872,0.7752,0.9105,0.4494,0.0000,0.5396,0.8085,0.1264,0.0002,0.0001,0.3790,0.8086,0.7556,0.7653,0.9049,0.5773,0.3950,0.5322,0.8046,0.0000,0.0000,0.0000,0.0000
149,0.8335,0.7933,0.7901,0.9170,0.8283,0.7743,0.7937,0.9169,0.8309,0.7886,0.7818,0.9222,0.8402,0.8073,0.7967,0.9166,0.7577,0.6823,0.7276,0.8633,0.8179,0.7519,0.7865,0.9152,0.8232,0.7882,0.7734,0.9081,0.4615,0.0000,0.5766,0.8081,0.1227,0.0001,0.0001,0.3678,0.8090,0.7490,0.7709,0.9073,0.5612,0.4049,0.4990,0.7796,0.0000,0.0000,0.0000,0.0000
150,0.8330,0.7905,0.7957,0.9129,0.8290,0.7739,0.7963,0.9167,0.8328,0.7950,0.7819,0.9216,0.8422,0.8093,0.7968,0.9206,0.7578,0.6938,0.7185,0.8612,0.8148,0.7425,0.7840,0.9178,0.8197,0.7842,0.7667,0.9082,0.4430,0.0000,0.5366,0.7923,0.1309,0.0001,0.0002,0.3924,0.7912,0.7251,0.7442,0.9042,0.5045,0.3456,0.4585,0.7095,0.0000,0.0000,0.0000,0.0000
151,0.8324,0.7910,0.7893,0.9170,0.8243,0.7621,0.7935,0.9174,0.8317,0.7901,0.7840,0.9210,0.8371,0.8002,0.7937,0.9175,0.7803,0.7000,0.7488,0.8920,0.8102,0.7433,0.7728,0.9147,0.8259,0.7939,0.7732,0.9107,0.4695,0.0000,0.6122,0.7965,0.1214,0.0001,0.0001,0.3639,0.8022,0.7415,0.7610,0.9041,0.5782,0.4091,0.5251,0.8003,0.0000,0.0000,0.0000,0.0000
152,0.8312,0.7906,0.7858,0.9171,0.8275,0.7718,0.7941,0.9167,0.8281,0.7858,0.7783,0.9202,0.8476,0.8223,0.7987,0.9218,0.7848,0.7188,0.7446,0.8909,0.8171,0.7546,0.7813,0.9154,0.8230,0.7847,0.7752,0.9091,0.4718,0.0000,0.6243,0.7910,0.1325,0.0001,0.0005,0.3969,0.7874,0.7184,0.7412,0.9027,0.5615,0.3976,0.5011,0.7859,0.0000,0.0000,0.0000,0.0000
153,0.8302,0.7874,0.7855,0.9179,0.8263,0.7687,0.7931,0.9171,0.8324,0.7915,0.7839,0.9216,0.8424,0.8131,0.7925,0.9216,0.7695,0.7008,0.7295,0.8781,0.8153,0.7555,0.7784,0.9120,0.8218,0.7857,0.7703,0.9094,0.4516,0.0001,0.5464,0.8082,0.1300,0.0002,0.0002,0.3896,0.7981,0.7263,0.7620,0.9059,0.5618,0.4147,0.4936,0.7772,0.0000,0.0000,0.0000,0.0000
154,0.8350,0.7940,0.7915,0.9196,0.8255,0.7734,0.7871,0.9161,0.8332,0.7890,0.7883,0.9224,0.8395,0.8102,0.7965,0.9118,0.7859,0.7190,0.7504,0.8884,0.8188,0.7509,0.7890,0.9165,0.8289,0.7972,0.7763,0.9131,0.4631,0.0001,0.5903,0.7990,0.1369,0.0001,0.0003,0.4104,0.7873,0.7105,0.7478,0.9035,0.5367,0.3804,0.4736,0.7562,0.0000,0.0000,0.0000,0.0000
155,0.8293,0.7831,0.7862,0.9188,0.8254,0.7686,0.7907,0.9169,0.8344,0.7971,0.7850,0.9211,0.8395,0.7986,0.8025,0.9175,0.7858,0.7140,0.7523,0.8912,0.8067,0.7369,0.7671,0.9161,0.8195,0.7848,0.7675,0.9062,0.4692,0.0001,0.6001,0.8074,0.1285,0.0001,0.0002,0.3854,0.8028,0.7399,0.7623,0.9062,0.5705,0.4113,0.5068,0.7935,0.0000,0.0000,0.0000,0.0000
156,0.8372,0.7957,0.7979,0.9181,0.8299,0.7749,0.7987,0.9161,0.8339,0.7951,0.7852,0.9215,0.8411,0.8128,0.7948,0.9158,0.7808,0.7194,0.7389,0.8842,0.8169,0.7461,0.7851,0.9194,0.8219,0.7812,0.7737,0.9108,0.4644,0.0003,0.6374,0.7555,0.1251,0.0001,0.0001,0.3751,0.8070,0.7458,0.7717,0.9036,0.5573,0.3932,0.4944,0.7842,0.0000,0.0000,0.0000,0.0000
157,0.8334,0.7887,0.7931,0.9184,0.8307,0.7728,0.8000,0.9192,0.8340,0.7938,0.7877,0.9206,0.8396,0.8136,0.7857,0.9194,0.7752,0.7057,0.7435,0.8765,0.8189,0.7520,0.7873,0.9175,0.8183,0.7734,0.7717,0.9097,0.4473,0.0004,0.5432,0.7985,0.1306,0.0001,0.0002,0.3916,0.8012,0.7497,0.7526,0.9014,0.5858,0.4304,0.5246,0.8024,0.0000,0.0000,0.0000,0.0000
158,0.8320,0.7854,0.7909,0.9196,0.8276,0.7708,0.7938,0.9180,0.8298,0.7889,0.7789,0.9216,0.8383,0.8048,0.7948,0.9153,0.7903,0.7170,0.7600,0.8939,0.8196,0.7583,0.7830,0.9174,0.8267,0.7929,0.7771,0.9102,0.4542,0.0009,0.6406,0.7210,0.1325,0.0001,0.0001,0.3973,0.8113,0.7530,0.7737,0.9072,0.5575,0.3926,0.5045,0.7753,0.0000,0.0000,0.0000,0.0000
159,0.8320,0.7881,0.7881,0.9196,0.8293,0.7736,0.7969,0.9173,0.8329,0.7902,0.7870,0.9216,0.8464,0.8225,0.7999,0.9167,0.7788,0.7185,0.7386,0.8792,0.8197,0.7575,0.7851,0.9165,0.8203,0.7835,0.7725,0.9050,0.4706,0.0009,0.6264,0.7844,0.1373,0.0001,0.0002,0.4117,0.7965,0.7225,0.7625,0.9045,0.5687,0.4178,0.5069,0.7813,0.0000,0.0000,0.0000,0.0000
160,0.8314,0.7897,0.7862,0.9184,0.8302,0.7730,0.8011,0.9164,0.8361,0.7997,0.7885,0.9201,0.8354,0.8098,0.7820,0.9145,0.7814,0.7139,0.7489,0.8814,0.8191,0.7544,0.7861,0.9169,0.8203,0.7834,0.7694,0.9083,0.4655,0.0027,0.6486,0.7453,0.1352,0.0000,0.0001,0.4054,0.8009,0.7455,0.7527,0.9045,0.5789,0.4080,0.5306,0.7980,0.0000,0.0000,0.0000,0.0000
161,0.8387,0.7998,0.7972,0.9190,0.8310,0.7788,0.7975,0.9167,0.8343,0.7930,0.7884,0.9216,0.8459,0.8164,0.8000,0.9213,0.7884,0.7158,0.7542,0.8952,0.8192,0.7536,0.7872,0.9167,0.8179,0.7816,0.7655,0.9067,0.4667,0.0031,0.6004,0.7966,0.1343,0.0000,0.0001,0.4029,0.7835,0.6939,0.7550,0.9018,0.5788,0.4225,0.5211,0.7927,0.0000,0.0000,0.0000,0.0000
162,0.8360,0.7965,0.7926,0.9191,0.8262,0.7696,0.7941,0.9151,0.8327,0.7927,0.7864,0.9191,0.8432,0.8118,0.7970,0.9207,0.7847,0.7254,0.7451,0.8836,0.8221,0.7590,0.7900,0.9174,0.8246,0.7870,0.7792,0.9077,0.4721,0.0054,0.6128,0.7982,0.1312,0.0000,0.0001,0.3934,0.7469,0.6754,0.7050,0.8604,0.5878,0.4214,0.5304,0.8116,0.0000,0.0000,0.0000,0.0000
163,0.8337,0.7908,0.7930,0.9171,0.8254,0.7674,0.7932,0.9155,0.8287,0.7835,0.7826,0.9199,0.8282,0.7895,0.7826,0.9126,0.7945,0.7357,0.7562,0.8917,0.8177,0.7519,0.7838,0.9174,0.8235,0.7821,0.7753,0.9132,0.4742,0.0101,0.6420,0.7706,0.1306,0.0000,0.0000,0.3917,0.8077,0.7451,0.7693,0.9087,0.5908,0.4250,0.5354,0.8119,0.0000,0.0000,0.0000,0.0000
164,0.8327,0.7869,0.7921,0.9190,0.8283,0.7738,0.7937,0.9174,0.8330,0.7932,0.7851,0.9206,0.8397,0.8098,0.7913,0.9179,0.7865,0.7171,0.7506,0.8919,0.8199,0.7534,0.7883,0.9180,0.8263,0.7845,0.7825,0.9118,0.4629,0.0137,0.6362,0.7387,0.1373,0.0000,0.0001,0.4117,0.7637,0.6765,0.7249,0.8897,0.5808,0.4276,0.5187,0.7961,0.0000,0.0000,0.0000,0.0000
165,0.8333,0.7871,0.7951,0.9179,0.8291,0.7736,0.7966,0.9172,0.8320,0.7994,0.7760,0.9205,0.8461,0.8202,0.7961,0.9219,0.7784,0.7147,0.7374,0.8831,0.8182,0.7523,0.7849,0.9175,0.8235,0.7892,0.7734,0.9079,0.4673,0.0232,0.6514,0.7271,0.1324,0.0000,0.0001,0.3971,0.7988,0.7324,0.7573,0.9067,0.5522,0.4057,0.4881,0.7628,0.0000,0.0000,0.0000,0.0000
166,0.8385,0.7968,0.7980,0.9207,0.8305,0.7756,0.7976,0.9183,0.8346,0.7958,0.7873,0.9205,0.8437,0.8187,0.7948,0.9177,0.7890,0.7245,0.7523,0.8901,0.8190,0.7509,0.7887,0.9175,0.8207,0.7811,0.7704,0.9106,0.4807,0.0205,0.6408,0.7810,0.1339,0.0001,0.0000,0.4017,0.7969,0.7232,0.7604,0.9072,0.5982,0.4461,0.5404,0.8081,0.0000,0.0000,0.0000,0.0000
167,0.8292,0.7807,0.7880,0.9188,0.8249,0.7622,0.7942,0.9183,0.8283,0.7817,0.7832,0.9199,0.8365,0.7998,0.7912,0.9185,0.7870,0.7138,0.7540,0.8933,0.8155,0.7483,0.7829,0.9154,0.8149,0.7726,0.7670,0.9050,0.4829,0.0304,0.6471,0.7712,0.1403,0.0000,0.0001,0.4208,0.8048,0.7392,0.7660,0.9092,0.6154,0.4552,0.5631,0.8279,0.0000,0.0000,0.0000,0.0000
168,0.8301,0.7870,0.7848,0.9185,0.8264,0.7689,0.7930,0.9172,0.8347,0.7962,0.7881,0.9198,0.8442,0.8154,0.8021,0.9152,0.7783,0.7110,0.7394,0.8845,0.8170,0.7512,0.7827,0.9173,0.8243,0.7875,0.7771,0.9085,0.4849,0.0420,0.6529,0.7599,0.1442,0.0000,0.0001,0.4324,0.7906,0.7208,0.7539,0.8972,0.5777,0.4189,0.5193,0.7950,0.0000,0.0000,0.0000,0.0000
169,0.8342,0.7956,0.7890,0.9179,0.8305,0.7734,0.8006,0.9175,0.8305,0.7869,0.7857,0.9190,0.8320,0.7837,0.7923,0.9201,0.7924,0.7338,0.7540,0.8894,0.8189,0.7559,0.7842,0.9165,0.8173,0.7786,0.7672,0.9061,0.4786,0.0384,0.5913,0.8060,0.1328,0.0000,0.0000,0.3984,0.8048,0.7378,0.7713,0.9052,0.5937,0.4358,0.5300,0.8155,0.0000,0.0000,0.0000,0.0000
170,0.8243,0.7744,0.7838,0.9148,0.8272,0.7743,0.7912,0.9162,0.8286,0.7832,0.7817,0.9209,0.8470,0.8201,0.8021,0.9188,0.7902,0.7211,0.7590,0.8906,0.8209,0.7564,0.7881,0.9182,0.8284,0.7915,0.7825,0.9112,0.4809,0.0547,0.6581,0.7300,0.1438,0.0000,0.0001,0.4314,0.8095,0.7485,0.7743,0.9057,0.5747,0.4095,0.5135,0.8010,0.0000,0.0000,0.0000,0.0000
171,0.8305,0.7889,0.7861,0.9164,0.8246,0.7681,0.7885,0.9172,0.8331,0.7940,0.7845,0.9208,0.8400,0.8144,0.7867,0.9190,0.7665,0.6907,0.7427,0.8660,0.8173,0.7469,0.7873,0.9177,0.8221,0.7836,0.7723,0.9103,0.4957,0.0692,0.6375,0.7804,0.1427,0.0000,0.0000,0.4281,0.8021,0.7385,0.7654,0.9023,0.5938,0.4501,0.5267,0.8047,0.0000,0.0000,0.0000,0.0000
172,0.8297,0.7836,0.7904,0.9153,0.8280,0.7737,0.7926,0.9177,0.8305,0.7871,0.7832,0.9213,0.8447,0.8091,0.8054,0.9195,0.7823,0.7200,0.7426,0.8843,0.8184,0.7525,0.7845,0.9181,0.8179,0.7777,0.7672,0.9089,0.5002,0.0761,0.6216,0.8028,0.1399,0.0000,0.0000,0.4196,0.8042,0.7431,0.7603,0.9091,0.5804,0.4104,0.5266,0.8040,0.0000,0.0000,0.0000,0.0000
173,0.8352,0.7913,0.7937,0.9206,0.8278,0.7734,0.7931,0.9169,0.8291,0.7814,0.7828,0.9231,0.8268,0.7803,0.7802,0.9198,0.7538,0.6898,0.7241,0.8475,0.8176,0.7535,0.7807,0.9187,0.8257,0.7878,0.7795,0.9098,0.4957,0.0697,0.6085,0.8088,0.1386,0.0000,0.0000,0.4157,0.7953,0.7279,0.7584,0.8995,0.6079,0.4305,0.5658,0.8275,0.0000,0.0000,0.0000,0.0000
174,0.8325,0.7931,0.7869,0.9176,0.8325,0.7792,0.8011,0.9173,0.8286,0.7859,0.7783,0.9215,0.8379,0.7929,0.7996,0.9214,0.7556,0.6810,0.7280,0.8577,0.8155,0.7509,0.7796,0.9160,0.8251,0.7872,0.7739,0.9142,0.4880,0.0800,0.5735,0.8105,0.1462,0.0000,0.0000,0.4385,0.8098,0.7466,0.7775,0.9054,0.5925,0.4291,0.5357,0.8127,0.0000,0.0000,0.0000,0.0000
175,0.8335,0.7918,0.7900,0.9186,0.8271,0.7731,0.7925,0.9157,0.8328,0.7910,0.7862,0.9212,0.8321,0.7921,0.7842,0.9199,0.7809,0.7106,0.7468,0.8853,0.8196,0.7574,0.7855,0.9160,0.8249,0.7892,0.7736,0.9119,0.5099,0.1130,0.6617,0.7549,0.1460,0.0000,0.0000,0.4380,0.8107,0.7576,0.7725,0.9020,0.5996,0.4204,0.5526,0.8258,0.0000,0.0000,0.0000,0.0000
176,0.8317,0.7900,0.7885,0.9167,0.8273,0.7717,0.7931,0.9170,0.8330,0.7901,0.7881,0.9207,0.8458,0.8083,0.8094,0.9196,0.7825,0.7078,0.7512,0.8884,0.8201,0.7533,0.7883,0.9186,0.8279,0.7934,0.7771,0.9132,0.5184,0.1317,0.6437,0.7799,0.1445,0.0000,0.0000,0.4334,0.8040,0.7478,0.7656,0.8987,0.5928,0.4503,0.5208,0.8074,0.0000,0.0000,0.0000,0.0000
177,0.8283,0.7808,0.7882,0.9160,0.8262,0.7731,0.7896,0.9159,0.8330,0.7909,0.7875,0.9207,0.8459,0.8191,0.7979,0.9208,0.7854,0.7170,0.7502,0.8889,0.8176,0.7542,0.7803,0.9184,0.8179,0.7746,0.7710,0.9081,0.5284,0.1466,0.6467,0.7918,0.1451,0.0000,0.0000,0.4354,0.8025,0.7330,0.7665,0.9079,0.5874,0.4330,0.5229,0.8063,0.0000,0.0000,0.0000,0.0000
178,0.8321,0.7873,0.7914,0.9175,0.8290,0.7774,0.7940,0.9155,0.8300,0.7847,0.7835,0.9218,0.8432,0.8211,0.7926,0.9159,0.7782,0.7101,0.7397,0.8849,0.8204,0.7569,0.7878,0.9166,0.8170,0.7715,0.7712,0.9085,0.5277,0.1506,0.6429,0.7896,0.1325,0.0000,0.0000,0.3974,0.8141,0.7599,0.7748,0.9076,0.6053,0.4448,0.5465,0.8248,0.0000,0.0000,0.0000,0.0000
179,0.8311,0.7841,0.7909,0.9183,0.8302,0.7788,0.7957,0.9161,0.8347,0.7955,0.7874,0.9210,0.8487,0.8221,0.8027,0.9214,0.7907,0.7261,0.7563,0.8899,0.8195,0.7535,0.7873,0.9178,0.8233,0.7855,0.7710,0.9136,0.5351,0.1679,0.6195,0.8178,0.1396,0.0000,0.0000,0.4188,0.8049,0.7477,0.7628,0.9042,0.5862,0.4217,0.5232,0.8137,0.0000,0.0000,0.0000,0.0000
180,0.8340,0.7904,0.7944,0.9174,0.8280,0.7722,0.7940,0.9179,0.8324,0.7901,0.7863,0.9209,0.8457,0.8185,0.7981,0.9206,0.7856,0.7209,0.7464,0.8895,0.8194,0.7551,0.7854,0.9177,0.8197,0.7852,0.7694,0.9046,0.5504,0.2097,0.6315,0.8101,0.1473,0.0000,0.0000,0.4419,0.8113,0.7559,0.7743,0.9037,0.5798,0.4308,0.5173,0.7914,0.0000,0.0000,0.0000,0.0000
181,0.8320,0.7850,0.7932,0.9179,0.8226,0.7626,0.7876,0.9176,0.8326,0.7894,0.7872,0.9210,0.8354,0.7927,0.7915,0.9221,0.7835,0.7176,0.7473,0.8855,0.8174,0.7520,0.7822,0.9181,0.7939,0.7142,0.7632,0.9042,0.5559,0.2263,0.6313,0.8100,0.1485,0.0000,0.0000,0.4456,0.8098,0.7519,0.7764,0.9012,0.5995,0.4557,0.5334,0.8094,0.0000,0.0000,0.0000,0.0000
182,0.8335,0.7900,0.7925,0.9179,0.8271,0.7744,0.7907,0.9163,0.8293,0.7809,0.7862,0.9207,0.8476,0.8199,0.8012,0.9216,0.7879,0.7180,0.7572,0.8885,0.8203,0.7559,0.7871,0.9179,0.8194,0.7858,0.7664,0.9059,0.5647,0.2584,0.6628,0.7728,0.1455,0.0000,0.0000,0.4366,0.8091,0.7600,0.7641,0.9033,0.6167,0.4515,0.5707,0.8280,0.0000,0.0000,0.0000,0.0000
183,0.8333,0.7882,0.7931,0.9185,0.8324,0.7764,0.8005,0.9203,0.8319,0.7884,0.7866,0.9206,0.8338,0.7943,0.7856,0.9215,0.7818,0.7164,0.7461,0.8828,0.8195,0.7558,0.7852,0.9174,0.8292,0.7920,0.7821,0.9135,0.5663,0.2657,0.6367,0.7965,0.1499,0.0000,0.0000,0.4498,0.7398,0.6643,0.7334,0.8216,0.6030,0.4345,0.5511,0.8235,0.0000,0.0000,0.0000,0.0000
184,0.8352,0.7923,0.7951,0.9182,0.8298,0.7774,0.7954,0.9166,0.8352,0.7953,0.7897,0.9208,0.8442,0.8123,0.8033,0.9170,0.7911,0.7264,0.7544,0.8923,0.8201,0.7544,0.7883,0.9177,0.8192,0.7812,0.7669,0.9095,0.5550,0.2341,0.6185,0.8125,0.1420,0.0000,0.0000,0.4260,0.7512,0.6805,0.6981,0.8749,0.6201,0.4562,0.5684,0.8356,0.0000,0.0000,0.0000,0.0000
185,0.8298,0.7821,0.7901,0.9173,0.8278,0.7720,0.7935,0.9180,0.8329,0.7919,0.7859,0.9210,0.8325,0.7924,0.7866,0.9185,0.7869,0.7304,0.7449,0.8853,0.8147,0.7482,0.7807,0.9151,0.8229,0.7899,0.7664,0.9126,0.5358,0.2215,0.5851,0.8008,0.1474,0.0000,0.0000,0.4421,0.7951,0.7340,0.7478,0.9036,0.6152,0.4682,0.5508,0.8265,0.0000,0.0000,0.0000,0.0000
186,0.8303,0.7815,0.7923,0.9171,0.8267,0.7730,0.7889,0.9181,0.8361,0.7980,0.7886,0.9217,0.8425,0.8128,0.7935,0.9211,0.7911,0.7261,0.7546,0.8928,0.8177,0.7526,0.7824,0.9180,0.8296,0.7934,0.7806,0.9149,0.5912,0.3294,0.6364,0.8079,0.1496,0.0000,0.0000,0.4489,0.8091,0.7518,0.7685,0.9069,0.6198,0.4646,0.5618,0.8330,0.0000,0.0000,0.0000,0.0000
187,0.8290,0.7824,0.7878,0.9168,0.8279,0.7741,0.7934,0.9162,0.8278,0.7820,0.7808,0.9206,0.8368,0.7981,0.7916,0.9206,0.7847,0.7132,0.7528,0.8881,0.8156,0.7489,0.7808,0.9173,0.8222,0.7777,0.7753,0.9136,0.5888,0.3378,0.6248,0.8040,0.1465,0.0000,0.0000,0.4394,0.7992,0.7379,0.7673,0.8924,0.6385,0.4863,0.5886,0.8407,0.0000,0.0000,0.0000,0.0000
188,0.8313,0.7857,0.7903,0.9179,0.8281,0.7778,0.7907,0.9159,0.8303,0.7820,0.7880,0.9208,0.8330,0.7846,0.7934,0.9209,0.7943,0.7317,0.7585,0.8927,0.8192,0.7518,0.7877,0.9183,0.8241,0.7818,0.7778,0.9126,0.6107,0.3842,0.6558,0.7920,0.1505,0.0000,0.0000,0.4514,0.8103,0.7447,0.7762,0.9102,0.6083,0.4629,0.5425,0.8194,0.0000,0.0000,0.0000,0.0000
189,0.8359,0.7938,0.7946,0.9193,0.8267,0.7709,0.7935,0.9156,0.8358,0.7983,0.7885,0.9206,0.8248,0.7727,0.7825,0.9191,0.7822,0.7147,0.7474,0.8844,0.8177,0.7516,0.7841,0.9175,0.8211,0.7772,0.7741,0.9120,0.5763,0.3250,0.6062,0.7979,0.1527,0.0000,0.0000,0.4580,0.7807,0.7028,0.7317,0.9075,0.5996,0.4441,0.5375,0.8172,0.0000,0.0000,0.0000,0.0000
190,0.8371,0.7978,0.7959,0.9174,0.8288,0.7737,0.7950,0.9177,0.8308,0.7890,0.7842,0.9191,0.8444,0.8180,0.7936,0.9215,0.7801,0.7127,0.7440,0.8837,0.8198,0.7550,0.7871,0.9171,0.8186,0.7770,0.7667,0.9122,0.6200,0.4111,0.6519,0.7971,0.1514,0.0000,0.0000,0.4543,0.7964,0.7175,0.7603,0.9113,0.6240,0.4785,0.5618,0.8319,0.0000,0.0000,0.0000,0.0000
191,0.8328,0.7913,0.7903,0.9168,0.8297,0.7790,0.7932,0.9168,0.8323,0.7936,0.7836,0.9196,0.8431,0.8096,0.7969,0.9229,0.7953,0.7300,0.7579,0.8979,0.8208,0.7573,0.7881,0.9170,0.8248,0.7843,0.7779,0.9122,0.6212,0.4128,0.6446,0.8061,0.1498,0.0000,0.0000,0.4494,0.8025,0.7464,0.7553,0.9059,0.5994,0.4285,0.5469,0.8227,0.0000,0.0000,0.0000,0.0000
192,0.8319,0.7856,0.7918,0.9182,0.8284,0.7739,0.7952,0.9161,0.8330,0.7924,0.7866,0.9199,0.8354,0.7947,0.7907,0.9208,0.7912,0.7236,0.7557,0.8942,0.8183,0.7532,0.7848,0.9169,0.8206,0.7795,0.7692,0.9131,0.5495,0.3143,0.5724,0.7618,0.1464,0.0000,0.0000,0.4393,0.7915,0.7147,0.7615,0.8984,0.5689,0.4345,0.5023,0.7699,0.0000,0.0000,0.0000,0.0000
193,0.8306,0.7830,0.7904,0.9183,0.8307,0.7745,0.7989,0.9185,0.8318,0.7906,0.7852,0.9196,0.8431,0.8144,0.7934,0.9214,0.7765,0.7110,0.7382,0.8801,0.8185,0.7539,0.7848,0.9166,0.8229,0.7819,0.7730,0.9139,0.6122,0.4276,0.6143,0.7946,0.1542,0.0000,0.0000,0.4625,0.7977,0.7345,0.7498,0.9088,0.6153,0.4523,0.5588,0.8346,0.0000,0.0000,0.0000,0.0000
194,0.8320,0.7858,0.7924,0.9179,0.8265,0.7700,0.7920,0.9176,0.8316,0.7878,0.7870,0.9200,0.8443,0.8129,0.8025,0.9174,0.7810,0.7134,0.7457,0.8839,0.8199,0.7566,0.7859,0.9172,0.8213,0.7780,0.7743,0.9117,0.6251,0.4273,0.6424,0.8056,0.1476,0.0000,0.0000,0.4428,0.8030,0.7352,0.7669,0.9071,0.6221,0.4639,0.5651,0.8372,0.0000,0.0000,0.0000,0.0000
195,0.8336,0.7873,0.7955,0.9180,0.8281,0.7752,0.7928,0.9162,0.8312,0.7881,0.7847,0.9209,0.8412,0.8097,0.7929,0.9210,0.7835,0.7150,0.7486,0.8869,0.8185,0.7546,0.7837,0.9172,0.8217,0.7817,0.7721,0.9113,0.6328,0.4600,0.6374,0.8009,0.1504,0.0000,0.0000,0.4511,0.8117,0.7531,0.7779,0.9042,0.5848,0.4406,0.5208,0.7931,0.0000,0.0000,0.0000,0.0000
196,0.8320,0.7894,0.7897,0.9169,0.8299,0.7745,0.7988,0.9166,0.8337,0.7922,0.7891,0.9197,0.8366,0.7960,0.7925,0.9213,0.7889,0.7233,0.7528,0.8906,0.8212,0.7559,0.7896,0.9182,0.8236,0.7850,0.7730,0.9128,0.6061,0.4277,0.6145,0.7762,0.1526,0.0000,0.0000,0.4578,0.7994,0.7249,0.7706,0.9027,0.6216,0.4710,0.5606,0.8333,0.0000,0.0000,0.0000,0.0000
197,0.8337,0.7870,0.7957,0.9183,0.8245,0.7645,0.7909,0.9180,0.8315,0.7886,0.7859,0.9201,0.8465,0.8216,0.7963,0.9218,0.7913,0.7259,0.7567,0.8912,0.8207,0.7562,0.7883,0.9175,0.8292,0.7934,0.7790,0.9153,0.6566,0.5027,0.6567,0.8103,0.1466,0.0000,0.0000,0.4398,0.8119,0.7470,0.7755,0.9131,0.6108,0.4658,0.5469,0.8198,0.0000,0.0000,0.0000,0.0000
198,0.8328,0.7907,0.7901,0.9175,0.8278,0.7719,0.7956,0.9160,0.8316,0.7904,0.7840,0.9204,0.8490,0.8217,0.8013,0.9239,0.7899,0.7253,0.7537,0.8908,0.8183,0.7547,0.7839,0.9162,0.8234,0.7867,0.7707,0.9129,0.5712,0.4143,0.5495,0.7498,0.1544,0.0000,0.0000,0.4631,0.8106,0.7469,0.7720,0.9129,0.5956,0.4373,0.5367,0.8129,0.0000,0.0000,0.0000,0.0000
199,0.8332,0.7900,0.7925,0.9171,0.8266,0.7679,0.7948,0.9172,0.8320,0.7876,0.7874,0.9211,0.8401,0.8012,0.7960,0.9230,0.7903,0.7217,0.7597,0.8893,0.8185,0.7536,0.7842,0.9176,0.8213,0.7854,0.7688,0.9097,0.6537,0.4966,0.6481,0.8163,0.1538,0.0000,0.0000,0.4613,0.8090,0.7421,0.7759,0.9089,0.6127,0.4619,0.5497,0.8267,0.0000,0.0000,0.0000,0.0000


==> constrained_cnn-221210-592be6a-huehuecoyotl-prostate_ipmi/val_3d_dsc.csv <==
epoch,ce,dice,rn_tricktransform,ce_sgd,dice_sgd,rn_tricktransform_sgd10
0,0.0008,0.0957,0.3005,0.0000,0.2330,0.2891
1,0.0013,0.2784,0.5660,0.0000,0.2162,0.2894
2,0.0364,0.3435,0.6509,0.0000,0.3481,0.5285
3,0.2249,0.4114,0.5767,0.0000,0.5112,0.5522
4,0.3560,0.4985,0.2646,0.0000,0.5461,0.6175
5,0.5928,0.4914,0.5132,0.0000,0.5429,0.5257
6,0.4764,0.5611,0.6806,0.2842,0.5652,0.6413
7,0.5922,0.5220,0.6248,0.5049,0.6168,0.6729
8,0.7175,0.6099,0.7234,0.2941,0.5339,0.6851
9,0.6422,0.5187,0.6210,0.4320,0.6185,0.6927
10,0.8035,0.5744,0.4322,0.6776,0.5148,0.6958
11,0.7847,0.6445,0.6346,0.2851,0.6642,0.5737
12,0.7576,0.6449,0.7108,0.4840,0.6530,0.6582
13,0.8053,0.6114,0.4580,0.6618,0.6653,0.7089
14,0.7384,0.7193,0.6169,0.6480,0.5697,0.7196
15,0.5846,0.6235,0.6435,0.7319,0.7339,0.4531
16,0.8037,0.5875,0.7675,0.7604,0.6126,0.7174
17,0.7995,0.6584,0.7385,0.7697,0.5543,0.6050
18,0.7929,0.6765,0.6556,0.6132,0.6994,0.6765
19,0.3982,0.7021,0.6179,0.6956,0.6806,0.7262
20,0.7989,0.6745,0.8066,0.7820,0.6749,0.4176
21,0.7753,0.6862,0.7430,0.7709,0.6225,0.6681
22,0.8097,0.7459,0.6577,0.7869,0.5867,0.7511
23,0.7805,0.7213,0.7532,0.7671,0.7342,0.7480
24,0.7763,0.7667,0.7134,0.8246,0.7934,0.7299
25,0.8227,0.6549,0.7424,0.7215,0.7345,0.7981
26,0.8017,0.7054,0.7870,0.6600,0.5568,0.6972
27,0.8009,0.7417,0.7465,0.7385,0.7182,0.7183
28,0.8730,0.7972,0.7053,0.7766,0.7259,0.7032
29,0.7911,0.7788,0.7506,0.7558,0.7382,0.7809
30,0.8454,0.7613,0.7250,0.7940,0.7530,0.7797
31,0.8261,0.7943,0.8329,0.8104,0.7010,0.7665
32,0.7951,0.7919,0.7787,0.8454,0.7447,0.6285
33,0.8641,0.6569,0.6057,0.7813,0.7434,0.7798
34,0.8169,0.7991,0.7933,0.7821,0.6679,0.8187
35,0.6864,0.7461,0.7756,0.7579,0.7374,0.8033
36,0.8184,0.7512,0.7186,0.8346,0.7702,0.8097
37,0.8603,0.7707,0.8003,0.8540,0.6612,0.8057
38,0.8659,0.7822,0.8201,0.1578,0.8162,0.7660
39,0.8469,0.7235,0.7091,0.8334,0.6587,0.7811
40,0.8562,0.7504,0.7233,0.8085,0.7289,0.7666
41,0.8156,0.7387,0.8013,0.8201,0.7625,0.8083
42,0.8526,0.7626,0.7889,0.6177,0.7421,0.7776
43,0.8420,0.8236,0.7982,0.8367,0.7668,0.8158
44,0.8215,0.7954,0.7349,0.6609,0.7610,0.7826
45,0.7692,0.7910,0.7872,0.5175,0.8358,0.8242
46,0.8524,0.7970,0.7831,0.8479,0.8259,0.8306
47,0.8120,0.7723,0.8103,0.8284,0.7915,0.8182
48,0.8227,0.7412,0.8379,0.7884,0.8181,0.8411
49,0.8346,0.7811,0.7625,0.8334,0.7436,0.8344
50,0.8866,0.7220,0.7390,0.8360,0.8092,0.8148
51,0.8297,0.7949,0.8114,0.8101,0.7925,0.8501
52,0.8427,0.7624,0.8187,0.8395,0.7859,0.8455
53,0.8563,0.8387,0.8340,0.7526,0.7939,0.7852
54,0.8814,0.7803,0.8203,0.7300,0.8040,0.6962
55,0.8611,0.7434,0.8249,0.8453,0.7229,0.8181
56,0.8562,0.8342,0.8169,0.8623,0.8135,0.7808
57,0.8393,0.8227,0.8243,0.8372,0.7739,0.8338
58,0.8579,0.7497,0.8238,0.7906,0.7654,0.8581
59,0.8391,0.7982,0.8431,0.8760,0.8080,0.8491
60,0.8835,0.7723,0.7380,0.8729,0.8398,0.8465
61,0.8553,0.8348,0.8369,0.7988,0.8014,0.8187
62,0.8344,0.8199,0.8085,0.7945,0.8245,0.8368
63,0.8646,0.7578,0.8171,0.8437,0.8321,0.8535
64,0.8517,0.7259,0.8305,0.8092,0.7653,0.7997
65,0.8854,0.8381,0.8381,0.8087,0.7845,0.7955
66,0.8790,0.8302,0.8103,0.8789,0.8111,0.8190
67,0.8695,0.8050,0.8372,0.8658,0.7808,0.8117
68,0.8850,0.8320,0.7830,0.7625,0.7892,0.7484
69,0.8767,0.8083,0.8461,0.7786,0.8060,0.8259
70,0.8529,0.8415,0.8395,0.8217,0.8041,0.7807
71,0.8747,0.7885,0.8453,0.8071,0.8206,0.7871
72,0.8777,0.8283,0.8477,0.7573,0.8346,0.8425
73,0.8819,0.7828,0.8380,0.8651,0.8273,0.7555
74,0.8687,0.7639,0.8166,0.8173,0.7732,0.8325
75,0.8688,0.8095,0.8287,0.8518,0.8138,0.7786
76,0.8627,0.7693,0.8453,0.8615,0.8099,0.8289
77,0.8803,0.8228,0.8477,0.8875,0.8193,0.8435
78,0.8801,0.8415,0.8368,0.8548,0.8303,0.8448
79,0.8810,0.8199,0.8235,0.8842,0.8207,0.8293
80,0.8762,0.7938,0.8405,0.8289,0.8440,0.8395
81,0.8796,0.8387,0.8081,0.8770,0.8184,0.8563
82,0.8839,0.8238,0.8365,0.8131,0.8156,0.8593
83,0.8055,0.7175,0.8445,0.7472,0.8369,0.8714
84,0.8824,0.8450,0.8495,0.8872,0.8446,0.8466
85,0.8738,0.7858,0.8522,0.8223,0.7675,0.8577
86,0.8492,0.8449,0.8538,0.8813,0.8666,0.8443
87,0.8715,0.8354,0.8288,0.8809,0.8569,0.8703
88,0.8694,0.7735,0.8336,0.8541,0.7913,0.8739
89,0.8612,0.7833,0.8416,0.8416,0.8534,0.8314
90,0.8842,0.8029,0.8291,0.8612,0.8663,0.8574
91,0.8753,0.8350,0.8586,0.8137,0.8656,0.7459
92,0.8735,0.8206,0.8660,0.8547,0.8310,0.8405
93,0.8776,0.8607,0.8554,0.8804,0.8633,0.8377
94,0.8657,0.8282,0.8445,0.8634,0.8523,0.8710
95,0.8541,0.8500,0.8626,0.8699,0.8651,0.8497
96,0.8763,0.8311,0.8428,0.8399,0.8571,0.8411
97,0.8804,0.8180,0.8529,0.8473,0.8618,0.8787
98,0.8759,0.8437,0.8248,0.8807,0.8665,0.8569
99,0.8786,0.8299,0.8500,0.8517,0.8605,0.8540
100,0.8847,0.8095,0.8471,0.8270,0.8668,0.8497
101,0.8823,0.8445,0.8571,0.8443,0.8543,0.8766
102,0.8852,0.8254,0.8576,0.8751,0.8467,0.8742
103,0.8771,0.8356,0.8507,0.8607,0.8347,0.8571
104,0.8783,0.8478,0.8560,0.8667,0.8591,0.8582
105,0.8812,0.8403,0.8503,0.8699,0.8506,0.8579
106,0.8760,0.7789,0.8709,0.8784,0.8583,0.8594
107,0.8520,0.8091,0.8682,0.8643,0.8427,0.8523
108,0.8573,0.8312,0.8661,0.8811,0.8428,0.8635
109,0.8739,0.8390,0.8414,0.8827,0.8432,0.8635
110,0.8776,0.8433,0.8758,0.8502,0.8512,0.8717
111,0.8836,0.8368,0.8552,0.8711,0.8596,0.8742
112,0.8684,0.8433,0.8628,0.8732,0.8532,0.8545
113,0.8730,0.8332,0.8347,0.8653,0.8671,0.8710
114,0.8878,0.8051,0.8701,0.8878,0.8611,0.8675
115,0.8784,0.8200,0.8311,0.8795,0.8482,0.8684
116,0.8675,0.8296,0.8083,0.8479,0.8433,0.8630
117,0.8809,0.8346,0.8631,0.8473,0.8529,0.8773
118,0.8746,0.8677,0.8653,0.8570,0.8542,0.8713
119,0.8753,0.8439,0.8587,0.8737,0.8618,0.8802
120,0.8793,0.8461,0.8663,0.8843,0.8621,0.8765
121,0.8806,0.8085,0.8632,0.8764,0.8710,0.8740
122,0.8764,0.8378,0.8750,0.8871,0.8618,0.8701
123,0.8845,0.8488,0.8754,0.8661,0.8784,0.8732
124,0.8849,0.8283,0.8643,0.8726,0.8120,0.8791
125,0.8651,0.8467,0.8554,0.8638,0.8715,0.8792
126,0.8798,0.8528,0.8527,0.8858,0.8686,0.8727
127,0.8818,0.8485,0.8375,0.8698,0.8717,0.8660
128,0.8840,0.8333,0.8730,0.8587,0.8638,0.8783
129,0.8855,0.8362,0.8703,0.8825,0.8677,0.8686
130,0.8679,0.8353,0.8552,0.8818,0.8549,0.8688
131,0.8739,0.8307,0.8679,0.8832,0.8544,0.8726
132,0.8709,0.8428,0.8562,0.8647,0.8608,0.8787
133,0.8751,0.8390,0.8651,0.8880,0.8801,0.8788
134,0.8811,0.8323,0.8634,0.8731,0.8780,0.8717
135,0.8835,0.8472,0.8691,0.8649,0.8720,0.8742
136,0.8887,0.8455,0.8758,0.8850,0.8683,0.8822
137,0.8719,0.8339,0.8755,0.8623,0.8620,0.8633
138,0.8821,0.8478,0.8706,0.8611,0.8698,0.8709
139,0.8777,0.8550,0.8720,0.8574,0.8663,0.8744
140,0.8685,0.8458,0.8654,0.8404,0.8531,0.8832
141,0.8820,0.8268,0.8698,0.8717,0.8594,0.8834
142,0.8837,0.8362,0.8649,0.8408,0.8718,0.8794
143,0.8735,0.8360,0.8735,0.8258,0.8658,0.8827
144,0.8829,0.8390,0.8702,0.8658,0.8696,0.8717
145,0.8755,0.8468,0.8663,0.8703,0.8776,0.8809
146,0.8810,0.8415,0.8668,0.8768,0.8753,0.8808
147,0.8724,0.8424,0.8725,0.8774,0.8741,0.8818
148,0.8740,0.8544,0.8684,0.8872,0.8647,0.8772
149,0.8851,0.8460,0.8679,0.8695,0.8704,0.8701
150,0.8701,0.8404,0.8720,0.8553,0.8705,0.8735
151,0.8705,0.8343,0.8517,0.8635,0.8696,0.8772
152,0.8636,0.8523,0.8570,0.8633,0.8727,0.8795
153,0.8683,0.8423,0.8696,0.8832,0.8744,0.8868
154,0.8647,0.8310,0.8737,0.8753,0.8396,0.8795
155,0.8680,0.8339,0.8638,0.8776,0.8386,0.8792
156,0.8719,0.8409,0.8789,0.8859,0.8584,0.8803
157,0.8691,0.8633,0.8710,0.8784,0.8679,0.8794
158,0.8832,0.8541,0.8758,0.8604,0.8720,0.8801
159,0.8824,0.8602,0.8705,0.8725,0.8744,0.8620
160,0.8809,0.8490,0.8584,0.8614,0.8758,0.8815
161,0.8691,0.8481,0.8724,0.8712,0.8709,0.8831
162,0.8720,0.8388,0.8710,0.8692,0.8632,0.8856
163,0.8725,0.8338,0.8726,0.8802,0.8694,0.8819
164,0.8745,0.8605,0.8734,0.8709,0.8768,0.8754
165,0.8744,0.8599,0.8734,0.8562,0.8680,0.8820
166,0.8683,0.8537,0.8792,0.8804,0.8641,0.8707
167,0.8735,0.8359,0.8740,0.8814,0.8754,0.8783
168,0.8821,0.8381,0.8699,0.8665,0.8727,0.8774
169,0.8828,0.8519,0.8743,0.8778,0.8669,0.8858
170,0.8711,0.8520,0.8742,0.8772,0.8705,0.8803
171,0.8774,0.8507,0.8723,0.8675,0.8736,0.8756
172,0.8709,0.8406,0.8729,0.8704,0.8671,0.8757
173,0.8734,0.8509,0.8736,0.8498,0.8741,0.8805
174,0.8759,0.8424,0.8492,0.8770,0.8709,0.8783
175,0.8698,0.8348,0.8769,0.8536,0.8693,0.8826
176,0.8732,0.8385,0.8788,0.8547,0.8711,0.8798
177,0.8789,0.8399,0.8738,0.8654,0.8700,0.8740
178,0.8841,0.8222,0.8770,0.8789,0.8659,0.8754
179,0.8886,0.8327,0.8720,0.8828,0.8707,0.8854
180,0.8766,0.8515,0.8782,0.8661,0.8752,0.8682
181,0.8706,0.8497,0.8713,0.8785,0.8716,0.8768
182,0.8778,0.8358,0.8686,0.8689,0.8702,0.8738
183,0.8783,0.8475,0.8778,0.8795,0.8721,0.8861
184,0.8747,0.8436,0.8771,0.8723,0.8745,0.8851
185,0.8709,0.8398,0.8790,0.8694,0.8706,0.8883
186,0.8806,0.8489,0.8768,0.8727,0.8726,0.8864
187,0.8743,0.8521,0.8725,0.8794,0.8678,0.8874
188,0.8827,0.8583,0.8781,0.8795,0.8709,0.8519
189,0.8737,0.8431,0.8760,0.8492,0.8734,0.8865
190,0.8728,0.8358,0.8761,0.8694,0.8708,0.8798
191,0.8776,0.8417,0.8756,0.8712,0.8691,0.8860
192,0.8861,0.8398,0.8720,0.8650,0.8663,0.8844
193,0.8788,0.8440,0.8755,0.8653,0.8692,0.8841
194,0.8780,0.8380,0.8705,0.8623,0.8719,0.8830
195,0.8734,0.8459,0.8799,0.8688,0.8710,0.8860
196,0.8749,0.8354,0.8767,0.8770,0.8674,0.8846
197,0.8757,0.8484,0.8771,0.8684,0.8699,0.8871
198,0.8785,0.8501,0.8786,0.8647,0.8719,0.8821
199,0.8772,0.8469,0.8805,0.8680,0.8719,0.8811
200,0.8764,0.8384,0.8820,0.8808,0.8688,0.8832
201,0.8697,0.8455,0.8815,0.8608,0.8726,0.8847
202,0.8749,0.8409,0.8768,0.8618,0.8656,0.8914
203,0.8819,0.8577,0.8735,0.8655,0.8743,0.8885
204,0.8782,0.8451,0.8774,0.8714,0.8702,0.8862
205,0.8837,0.8431,0.8748,0.8738,0.8689,0.8818
206,0.8759,0.8508,0.8751,0.8800,0.8642,0.8846
207,0.8647,0.8464,0.8760,0.8689,0.8723,0.8878
208,0.8737,0.8471,0.8778,0.8583,0.8690,0.8848
209,0.8710,0.8505,0.8793,0.8776,0.8675,0.8861
210,0.8641,0.8477,0.8763,0.8674,0.8686,0.8840
211,0.8688,0.8554,0.8738,0.8701,0.8689,0.8865
212,0.8774,0.8410,0.8790,0.8788,0.8699,0.8813
213,0.8755,0.8467,0.8735,0.8758,0.8683,0.8875
214,0.8664,0.8584,0.8759,0.8660,0.8721,0.8851
215,0.8650,0.8615,0.8732,0.8638,0.8742,0.8858
216,0.8743,0.8490,0.8743,0.8723,0.8714,0.8879
217,0.8731,0.8498,0.8750,0.8677,0.8712,0.8815
218,0.8771,0.8466,0.8745,0.8629,0.8722,0.8838
219,0.8653,0.8475,0.8787,0.8695,0.8721,0.8863
220,0.8655,0.8493,0.8808,0.8769,0.8759,0.8884
221,0.8755,0.8490,0.8806,0.8705,0.8755,0.8817
222,0.8776,0.8476,0.8815,0.8700,0.8729,0.8847
223,0.8753,0.8434,0.8812,0.8744,0.8716,0.8846
224,0.8848,0.8440,0.8764,0.8689,0.8712,0.8842
225,0.8710,0.8525,0.8786,0.8607,0.8720,0.8857
226,0.8741,0.8543,0.8801,0.8705,0.8700,0.8857
227,0.8616,0.8451,0.8781,0.8755,0.8709,0.8863
228,0.8730,0.8484,0.8822,0.8674,0.8696,0.8763
229,0.8759,0.8475,0.8777,0.8710,0.8687,0.8860
230,0.8794,0.8616,0.8731,0.8734,0.8717,0.8851
231,0.8789,0.8553,0.8797,0.8736,0.8699,0.8865
232,0.8775,0.8465,0.8777,0.8710,0.8717,0.8830
233,0.8770,0.8529,0.8794,0.8764,0.8677,0.8844
234,0.8782,0.8417,0.8767,0.8653,0.8729,0.8851
235,0.8754,0.8484,0.8794,0.8781,0.8684,0.8818
236,0.8740,0.8429,0.8826,0.8610,0.8712,0.8842
237,0.8765,0.8490,0.8812,0.8705,0.8700,0.8850
238,0.8727,0.8460,0.8805,0.8694,0.8688,0.8850
239,0.8764,0.8453,0.8795,0.8688,0.8717,0.8817
240,0.8797,0.8473,0.8755,0.8736,0.8672,0.8844
241,0.8757,0.8487,0.8792,0.8739,0.8640,0.8836
242,0.8779,0.8504,0.8800,0.8592,0.8749,0.8879
243,0.8672,0.8461,0.8816,0.8720,0.8700,0.8829
244,0.8700,0.8522,0.8781,0.8672,0.8711,0.8843
245,0.8842,0.8484,0.8760,0.8703,0.8710,0.8855
246,0.8834,0.8530,0.8780,0.8761,0.8733,0.8849
247,0.8790,0.8542,0.8823,0.8708,0.8717,0.8863
248,0.8811,0.8488,0.8805,0.8719,0.8721,0.8875
249,0.8714,0.8422,0.8821,0.8671,0.8687,0.8830
250,0.8743,0.8501,0.8810,0.8679,0.8724,0.8854
251,0.8781,0.8418,0.8807,0.8734,0.8668,0.8851
252,0.8798,0.8505,0.8830,0.8719,0.8713,0.8831
253,0.8707,0.8532,0.8834,0.8645,0.8735,0.8841
254,0.8757,0.8487,0.8788,0.8700,0.8708,0.8838
255,0.8788,0.8460,0.8812,0.8677,0.8711,0.8837
256,0.8735,0.8545,0.8849,0.8700,0.8706,0.8831
257,0.8728,0.8547,0.8821,0.8727,0.8724,0.8872
258,0.8776,0.8544,0.8800,0.8656,0.8718,0.8843
259,0.8748,0.8491,0.8847,0.8731,0.8695,0.8839
260,0.8749,0.8460,0.8782,0.8695,0.8706,0.8864
261,0.8757,0.8498,0.8798,0.8647,0.8698,0.8845
262,0.8753,0.8485,0.8812,0.8590,0.8718,0.8867
263,0.8822,0.8547,0.8826,0.8625,0.8728,0.8848
264,0.8691,0.8552,0.8788,0.8691,0.8714,0.8830
265,0.8799,0.8502,0.8813,0.8709,0.8658,0.8817
266,0.8913,0.8559,0.8814,0.8752,0.8660,0.8851
267,0.8803,0.8579,0.8838,0.8688,0.8654,0.8831
268,0.8759,0.8549,0.8841,0.8631,0.8703,0.8858
269,0.8661,0.8517,0.8784,0.8710,0.8728,0.8850
270,0.8748,0.8504,0.8845,0.8667,0.8694,0.8840
271,0.8671,0.8438,0.8822,0.8662,0.8738,0.8849
272,0.8704,0.8476,0.8820,0.8670,0.8711,0.8848
273,0.8718,0.8481,0.8837,0.8746,0.8706,0.8823
274,0.8672,0.8442,0.8772,0.8683,0.8750,0.8845
275,0.8742,0.8506,0.8824,0.8697,0.8716,0.8843
276,0.8654,0.8474,0.8852,0.8664,0.8687,0.8842
277,0.8718,0.8445,0.8818,0.8717,0.8716,0.8822
278,0.8712,0.8465,0.8815,0.8759,0.8663,0.8838
279,0.8725,0.8516,0.8848,0.8682,0.8702,0.8823
280,0.8733,0.8501,0.8809,0.8648,0.8701,0.8841
281,0.8684,0.8480,0.8753,0.8653,0.8705,0.8835
282,0.8638,0.8429,0.8805,0.8697,0.8703,0.8852
283,0.8681,0.8515,0.8827,0.8691,0.8691,0.8812
284,0.8793,0.8490,0.8813,0.8720,0.8701,0.8858
285,0.8765,0.8459,0.8829,0.8693,0.8723,0.8837
286,0.8746,0.8467,0.8806,0.8721,0.8709,0.8847
287,0.8728,0.8407,0.8772,0.8769,0.8698,0.8819
288,0.8772,0.8431,0.8800,0.8687,0.8695,0.8834
289,0.8783,0.8503,0.8813,0.8733,0.8666,0.8851
290,0.8746,0.8560,0.8809,0.8679,0.8649,0.8853
291,0.8741,0.8482,0.8815,0.8725,0.8711,0.8845
292,0.8766,0.8430,0.8795,0.8704,0.8693,0.8827
293,0.8786,0.8490,0.8817,0.8733,0.8673,0.8837
294,0.8833,0.8518,0.8821,0.8687,0.8679,0.8863
295,0.8785,0.8575,0.8779,0.8558,0.8712,0.8858
296,0.8819,0.8548,0.8836,0.8642,0.8732,0.8841
297,0.8794,0.8451,0.8822,0.8680,0.8730,0.8847
298,0.8832,0.8484,0.8816,0.8630,0.8719,0.8860
299,0.8812,0.8483,0.8803,0.8621,0.8703,0.8851

